Machine Learning to Tackle the Challenges of Transient and Soft Errors in Complex Circuits

The Functional Failure Rate analysis of today's complex circuits is a difficult task and requires a significant investment in terms of human efforts, processing resources and tool licenses. Thereby, de-rating or vulnerability factors are a major instrument of failure analysis efforts. Usually computationally intensive fault-injection simulation campaigns are required to obtain a fine-grained reliability metrics for the functional level. Therefore, the use of machine learning algorithms to assist this procedure and thus, optimising and enhancing fault injection efforts, is investigated in this paper. Specifically, machine learning models are used to predict accurate per-instance Functional De-Rating data for the full list of circuit instances, an objective that is difficult to reach using classical methods. The described methodology uses a set of per-instance features, extracted through an analysis approach, combining static elements (cell properties, circuit structure, synthesis attributes) and dynamic elements (signal activity). Reference data is obtained through first-principles fault simulation approaches. One part of this reference dataset is used to train the machine learning model and the remaining is used to validate and benchmark the accuracy of the trained tool. The presented methodology is applied on a practical example and various machine learning models are evaluated and compared.

==> fig/app_err/DecisionTreeRegressor_example.csv <==
FF idx,train true,train predicted,test true,test predicted
0.0,0.0,0.0,0.0,0.0
1.0,0.0,0.0,0.0,0.0
2.0,0.0,0.0,0.0,0.0
3.0,0.0,0.0,0.0,0.40441176470588236
4.0,0.0,0.0,0.0,0.0
5.0,0.0,0.0,0.0,0.0
6.0,0.0,0.0,0.0,0.7294117647058824
7.0,0.0,0.0,0.0,0.0
8.0,0.0,0.0,0.0,0.0
9.0,0.0,0.0,0.0,0.0
10.0,0.0,0.0,0.0,0.0
11.0,0.0,0.0,0.0,0.15098039215686274
12.0,0.0,0.0,0.0,0.10823529411764705
13.0,0.0,0.0,0.0,0.0
14.0,0.0,0.0,0.0,0.0
15.0,0.0,0.0,0.0,0.0
16.0,0.0,0.0,0.0,0.0
17.0,0.0,0.0,0.0,0.10823529411764705
18.0,0.0,0.0,0.0,0.0
19.0,0.0,0.0,0.0,0.0
20.0,0.0,0.0,0.0,0.0
21.0,0.0,0.0,0.0,0.0
22.0,0.0,0.0,0.0,0.0
23.0,0.0,0.0,0.0,0.0
24.0,0.0,0.0,0.0,0.0
25.0,0.0,0.0,0.0,0.0
26.0,0.0,0.29215686274509806,0.0,0.0
27.0,0.0,0.0,0.0,0.0
28.0,0.0,0.0,0.0,0.0
29.0,0.0,0.0,0.0,0.0
30.0,0.0,0.10823529411764705,0.0,0.0
31.0,0.0,0.0,0.0,0.0
32.0,0.0,0.0,0.0,0.10823529411764705
33.0,0.0,0.0,0.0,0.0
34.0,0.0,0.0,0.0,0.0
35.0,0.0,0.0,0.0,0.0
36.0,0.0,0.0,0.0,0.0
37.0,0.0,0.0,0.0,0.0
38.0,0.0,0.10823529411764705,0.0,0.23949579831932774
39.0,0.0,0.0,0.0,0.7294117647058824
40.0,0.0,0.0,0.0,0.0
41.0,0.0,0.0,0.0,0.0
42.0,0.0,0.23949579831932774,0.0,0.29215686274509806
43.0,0.0,0.10823529411764705,0.0,0.0
44.0,0.0,0.0,0.0,0.0
45.0,0.0,0.0,0.0,0.0
46.0,0.0,0.0,0.0,0.0
47.0,0.0,0.0,0.0,0.0
48.0,0.0,0.0,0.0,0.7294117647058824
49.0,0.0,0.0,0.0,0.0
50.0,0.0,0.0,0.0,0.10823529411764705
51.0,0.0,0.0,0.0,0.10823529411764705
52.0,0.0,0.0,0.0,0.0
53.0,0.0,0.0,0.0,0.0
54.0,0.0,0.0,0.0,0.0
55.0,0.0,0.0,0.0,0.0
56.0,0.0,0.0,0.0,0.0
57.0,0.0,0.0,0.0,0.0
58.0,0.0,0.0,0.0,0.0
59.0,0.0,0.40441176470588236,0.0,0.0
60.0,0.0,0.0,0.0,0.10823529411764705
61.0,0.0,0.0,0.0,0.0
62.0,0.0,0.0,0.0,0.0
63.0,0.0,0.29215686274509806,0.0,0.0
64.0,0.0,0.0,0.0,0.0
65.0,0.0,0.0,0.0,0.0
66.0,0.0,0.0,0.0,0.0
67.0,0.0,0.0,0.0,0.0
68.0,0.0,0.15098039215686274,0.0,0.0
69.0,0.0,0.0,0.0,0.9156862745098039
70.0,0.0,0.0,0.0,0.0
71.0,0.0,0.0,0.0,0.0
72.0,0.0,0.0,0.0,0.0
73.0,0.0,0.0,0.0,0.10823529411764705
74.0,0.0,0.0,0.0,0.10823529411764705
75.0,0.0,0.0,0.0,0.0
76.0,0.0,0.0,0.0,0.0
77.0,0.0,0.0,0.0,0.0
78.0,0.0,0.0,0.0,0.0
79.0,0.0,0.5102941176470589,0.0,0.0
80.0,0.0,0.0,0.0,0.0
81.0,0.0,0.10823529411764705,0.0,0.0
82.0,0.0,0.0,0.0,0.10823529411764705
83.0,0.0,0.0,0.0,0.5102941176470589
84.0,0.0,0.0,0.0,0.0
85.0,0.0,0.0,0.0,0.0
86.0,0.0,0.0,0.0,0.0
87.0,0.0,0.0,0.0,0.0
88.0,0.0,0.0,0.0,0.10823529411764705
89.0,0.0,0.0,0.0,0.0
90.0,0.0,0.0,0.0,0.0
91.0,0.0,0.0,0.0,0.0
92.0,0.0,0.0,0.0,0.0
93.0,0.0,0.0,0.0,0.0
94.0,0.0,0.0,0.0,0.0
95.0,0.023529411764705882,0.07647058823529414,0.0,0.0
96.0,0.023529411764705882,0.023529411764705882,0.0,0.23949579831932774
97.0,0.023529411764705882,0.025490196078431376,0.0,0.0
98.0,0.023529411764705882,0.07647058823529414,0.0,0.0
99.0,0.023529411764705882,0.025490196078431376,0.011764705882352941,0.025490196078431376
100.0,0.023529411764705882,0.07647058823529414,0.023529411764705882,0.023529411764705882
101.0,0.023529411764705882,0.07647058823529414,0.023529411764705882,0.22450980392156863
102.0,0.023529411764705882,0.025490196078431376,0.023529411764705882,0.07647058823529414
103.0,0.023529411764705882,0.025490196078431376,0.023529411764705882,0.025490196078431376
104.0,0.029411764705882356,0.025490196078431376,0.023529411764705882,0.025490196078431376
105.0,0.029411764705882356,0.029411764705882356,0.023529411764705882,0.025490196078431376
106.0,0.029411764705882356,0.029411764705882356,0.023529411764705882,0.40441176470588236
107.0,0.029411764705882356,0.029411764705882356,0.023529411764705882,0.023529411764705882
108.0,0.029411764705882356,0.029411764705882356,0.023529411764705882,0.07647058823529414
109.0,0.029411764705882356,0.025490196078431376,0.023529411764705882,0.025490196078431376
110.0,0.035294117647058816,0.035294117647058816,0.023529411764705882,0.023529411764705882
111.0,0.035294117647058816,0.035294117647058816,0.023529411764705882,0.07647058823529414
112.0,0.035294117647058816,0.035294117647058816,0.023529411764705882,0.07647058823529414
113.0,0.035294117647058816,0.47647058823529415,0.023529411764705882,0.07647058823529414
114.0,0.035294117647058816,0.035294117647058816,0.023529411764705882,0.07647058823529414
115.0,0.035294117647058816,0.035294117647058816,0.029411764705882356,0.025490196078431376
116.0,0.035294117647058816,0.035294117647058816,0.029411764705882356,0.025490196078431376
117.0,0.047058823529411764,0.047058823529411764,0.029411764705882356,0.029411764705882356
118.0,0.047058823529411764,0.047058823529411764,0.029411764705882356,0.029411764705882356
119.0,0.052941176470588235,0.23949579831932774,0.029411764705882356,0.025490196078431376
120.0,0.052941176470588235,0.052941176470588235,0.029411764705882356,0.025490196078431376
121.0,0.052941176470588235,0.45798319327731096,0.029411764705882356,0.029411764705882356
122.0,0.052941176470588235,0.11647058823529413,0.029411764705882356,0.025490196078431376
123.0,0.052941176470588235,0.052941176470588235,0.035294117647058816,0.035294117647058816
124.0,0.052941176470588235,0.052941176470588235,0.047058823529411764,0.047058823529411764
125.0,0.052941176470588235,0.15098039215686274,0.047058823529411764,0.047058823529411764
126.0,0.052941176470588235,0.052941176470588235,0.047058823529411764,0.047058823529411764
127.0,0.052941176470588235,0.11647058823529413,0.047058823529411764,0.047058823529411764
128.0,0.052941176470588235,0.11647058823529413,0.047058823529411764,0.047058823529411764
129.0,0.052941176470588235,0.45798319327731096,0.047058823529411764,0.047058823529411764
130.0,0.052941176470588235,0.11647058823529413,0.052941176470588235,0.15098039215686274
131.0,0.12941176470588234,0.22450980392156863,0.052941176470588235,0.052941176470588235
132.0,0.1588235294117647,0.1588235294117647,0.052941176470588235,0.11647058823529413
133.0,0.1588235294117647,0.1588235294117647,0.052941176470588235,0.7494117647058822
134.0,0.16470588235294115,0.22450980392156863,0.052941176470588235,0.45798319327731096
135.0,0.16470588235294115,0.22450980392156863,0.052941176470588235,0.11647058823529413
136.0,0.17647058823529413,0.22450980392156863,0.052941176470588235,0.15098039215686274
137.0,0.2058823529411765,0.20588235294117646,0.052941176470588235,0.15098039215686274
138.0,0.2058823529411765,0.20588235294117646,0.052941176470588235,0.15098039215686274
139.0,0.2058823529411765,0.20588235294117646,0.052941176470588235,0.052941176470588235
140.0,0.2058823529411765,0.20588235294117646,0.052941176470588235,0.7494117647058822
141.0,0.2058823529411765,0.20588235294117646,0.052941176470588235,0.052941176470588235
142.0,0.2058823529411765,0.20588235294117646,0.052941176470588235,0.45798319327731096
143.0,0.2058823529411765,0.20588235294117646,0.052941176470588235,0.15098039215686274
144.0,0.21176470588235294,0.2117647058823529,0.052941176470588235,0.15098039215686274
145.0,0.21176470588235294,0.2117647058823529,0.07058823529411765,0.07647058823529414
146.0,0.21176470588235294,0.21176470588235294,0.07647058823529412,0.23949579831932774
147.0,0.21176470588235294,0.2117647058823529,0.1,0.11647058823529413
148.0,0.21176470588235294,0.22450980392156863,0.1,0.023529411764705882
149.0,0.21176470588235294,0.21176470588235294,0.10588235294117647,0.23949579831932774
150.0,0.21176470588235294,0.2117647058823529,0.10588235294117647,0.5098039215686275
151.0,0.21176470588235294,0.2117647058823529,0.15294117647058825,0.22450980392156863
152.0,0.21176470588235294,0.21176470588235294,0.1588235294117647,0.1588235294117647
153.0,0.21176470588235294,0.2117647058823529,0.1588235294117647,0.1588235294117647
154.0,0.21176470588235294,0.2117647058823529,0.1588235294117647,0.1588235294117647
155.0,0.21176470588235294,0.23781512605042016,0.1588235294117647,0.1588235294117647
156.0,0.21176470588235294,0.2117647058823529,0.1588235294117647,0.1588235294117647
157.0,0.21176470588235294,0.2117647058823529,0.1588235294117647,0.1588235294117647
158.0,0.2352941176470588,0.23781512605042016,0.18235294117647055,0.20588235294117646
159.0,0.2352941176470588,0.23781512605042016,0.21176470588235294,0.2117647058823529
160.0,0.2352941176470588,0.23781512605042016,0.21176470588235294,0.23781512605042016
161.0,0.2352941176470588,0.23781512605042016,0.21176470588235294,0.23781512605042016
162.0,0.2411764705882353,0.2757352941176471,0.21176470588235294,0.23781512605042016
163.0,0.24705882352941175,0.2757352941176471,0.21176470588235294,0.23781512605042016
164.0,0.24705882352941175,0.2757352941176471,0.21176470588235294,0.2117647058823529
165.0,0.24705882352941175,0.23781512605042016,0.21176470588235294,0.23781512605042016
166.0,0.24705882352941175,0.2757352941176471,0.21176470588235294,0.2117647058823529
167.0,0.24705882352941175,0.2757352941176471,0.21176470588235294,0.2117647058823529
168.0,0.24705882352941175,0.2757352941176471,0.2352941176470588,0.23781512605042016
169.0,0.2529411764705882,0.2529411764705882,0.2352941176470588,0.23781512605042016
170.0,0.2529411764705882,0.2529411764705882,0.2411764705882353,0.23781512605042016
171.0,0.2529411764705882,0.2529411764705882,0.2411764705882353,0.23949579831932774
172.0,0.2529411764705882,0.2529411764705882,0.2411764705882353,0.2757352941176471
173.0,0.2529411764705882,0.2529411764705882,0.24705882352941175,0.2757352941176471
174.0,0.2647058823529412,0.23781512605042016,0.24705882352941175,0.23781512605042016
175.0,0.28823529411764703,0.07647058823529414,0.24705882352941175,0.21176470588235294
176.0,0.3,0.23949579831932774,0.24705882352941175,0.21176470588235294
177.0,0.3,0.23949579831932774,0.24705882352941175,0.23781512605042016
178.0,0.3,0.407843137254902,0.2529411764705882,0.2529411764705882
179.0,0.3,0.23949579831932774,0.2529411764705882,0.2529411764705882
180.0,0.3,0.23949579831932774,0.2529411764705882,0.2529411764705882
181.0,0.3647058823529412,0.5098039215686275,0.27058823529411763,0.23781512605042016
182.0,0.3647058823529412,0.407843137254902,0.2823529411764706,0.21176470588235294
183.0,0.3647058823529412,0.2757352941176471,0.28823529411764703,0.23949579831932774
184.0,0.3647058823529412,0.2757352941176471,0.29411764705882354,0.029411764705882356
185.0,0.3647058823529412,0.3970588235294118,0.3,0.23949579831932774
186.0,0.3647058823529412,0.37205882352941183,0.3,0.23949579831932774
187.0,0.3705882352941177,0.37205882352941183,0.3,0.035294117647058816
188.0,0.3705882352941177,0.37205882352941183,0.3,0.23949579831932774
189.0,0.3705882352941177,0.37205882352941183,0.3,0.2757352941176471
190.0,0.3705882352941177,0.11647058823529413,0.3,0.23949579831932774
191.0,0.3705882352941177,0.37205882352941183,0.3176470588235294,0.23949579831932774
192.0,0.3705882352941177,0.37205882352941183,0.3352941176470588,0.7294117647058824
193.0,0.3764705882352941,0.3803921568627451,0.35294117647058826,0.3803921568627451
194.0,0.3764705882352941,0.38627450980392153,0.3588235294117647,0.37205882352941183
195.0,0.3764705882352941,0.37205882352941183,0.3647058823529412,0.37205882352941183
196.0,0.38235294117647056,0.3803921568627451,0.3647058823529412,0.37205882352941183
197.0,0.38235294117647056,0.37205882352941183,0.3647058823529412,0.023529411764705882
198.0,0.38235294117647056,0.3803921568627451,0.3647058823529412,0.407843137254902
199.0,0.3882352941176471,0.38627450980392153,0.3647058823529412,0.37205882352941183
200.0,0.3941176470588235,0.38627450980392153,0.3647058823529412,0.2757352941176471
201.0,0.4,0.45798319327731096,0.3647058823529412,0.37205882352941183
202.0,0.4,0.15098039215686274,0.3647058823529412,0.2757352941176471
203.0,0.4235294117647059,0.23949579831932774,0.3647058823529412,0.3803921568627451
204.0,0.4235294117647059,0.7294117647058824,0.3705882352941177,0.37205882352941183
205.0,0.4294117647058823,0.3970588235294118,0.3705882352941177,0.37205882352941183
206.0,0.4411764705882353,0.5102941176470589,0.3764705882352941,0.3803921568627451
207.0,0.4411764705882353,0.7294117647058824,0.38235294117647056,0.37205882352941183
208.0,0.4411764705882353,0.4431372549019608,0.38235294117647056,0.37205882352941183
209.0,0.4411764705882353,0.4431372549019608,0.38235294117647056,0.38627450980392153
210.0,0.4411764705882353,0.4431372549019608,0.3882352941176471,0.37205882352941183
211.0,0.4411764705882353,0.4431372549019608,0.3882352941176471,0.37205882352941183
212.0,0.4470588235294118,0.4431372549019608,0.3941176470588235,0.38627450980392153
213.0,0.4470588235294118,0.4431372549019608,0.4,0.38627450980392153
214.0,0.4529411764705882,0.4552941176470588,0.4117647058823529,0.38627450980392153
215.0,0.4529411764705882,0.4552941176470588,0.4235294117647059,0.23949579831932774
216.0,0.4529411764705882,0.4552941176470588,0.4235294117647059,0.23949579831932774
217.0,0.4588235294117647,0.4623529411764705,0.4235294117647059,0.4623529411764705
218.0,0.4588235294117647,0.4623529411764705,0.4235294117647059,0.47647058823529403
219.0,0.4588235294117647,0.4552941176470588,0.4294117647058823,0.3970588235294118
220.0,0.4588235294117647,0.4552941176470588,0.4294117647058823,0.2757352941176471
221.0,0.4588235294117647,0.5098039215686275,0.4294117647058823,0.2757352941176471
222.0,0.4647058823529412,0.4623529411764705,0.4294117647058823,0.2757352941176471
223.0,0.4647058823529412,0.4623529411764705,0.4411764705882353,0.4431372549019608
224.0,0.4647058823529412,0.4623529411764705,0.4411764705882353,0.40441176470588236
225.0,0.4705882352941176,0.4705882352941176,0.4470588235294118,0.4552941176470588
226.0,0.4705882352941176,0.5323529411764705,0.4470588235294118,0.4552941176470588
227.0,0.4764705882352941,0.47647058823529415,0.4470588235294118,0.4431372549019608
228.0,0.4764705882352941,0.47647058823529415,0.4529411764705882,0.9156862745098039
229.0,0.4764705882352941,0.47647058823529415,0.4529411764705882,0.4431372549019608
230.0,0.4764705882352941,0.5199999999999999,0.4529411764705882,0.4552941176470588
231.0,0.4764705882352941,0.47647058823529415,0.4529411764705882,0.4552941176470588
232.0,0.4764705882352941,0.47647058823529415,0.4529411764705882,0.4552941176470588
233.0,0.4764705882352941,0.47647058823529403,0.4588235294117647,0.4623529411764705
234.0,0.4764705882352941,0.47647058823529415,0.4647058823529412,0.4623529411764705
235.0,0.4764705882352941,0.5050420168067227,0.4647058823529412,0.4623529411764705
236.0,0.4764705882352941,0.47647058823529403,0.4647058823529412,0.4431372549019608
237.0,0.4764705882352941,0.519327731092437,0.4647058823529412,0.4623529411764705
238.0,0.4764705882352941,0.47647058823529415,0.4647058823529412,0.45798319327731096
239.0,0.4764705882352941,0.47647058823529415,0.4647058823529412,0.4623529411764705
240.0,0.4764705882352941,0.4831932773109244,0.4705882352941176,0.47647058823529415
241.0,0.4764705882352941,0.6735294117647058,0.4705882352941176,0.6029411764705883
242.0,0.4764705882352941,0.7039215686274508,0.4764705882352941,0.688235294117647
243.0,0.4764705882352941,0.47647058823529403,0.4764705882352941,0.519327731092437
244.0,0.4764705882352941,0.47647058823529415,0.4764705882352941,0.47647058823529415
245.0,0.4764705882352941,0.47647058823529415,0.4764705882352941,0.47647058823529403
246.0,0.4764705882352941,0.5066176470588235,0.4764705882352941,0.47647058823529415
247.0,0.4764705882352941,0.47647058823529415,0.4764705882352941,0.4831932773109244
248.0,0.4764705882352941,0.4831932773109244,0.4764705882352941,0.47647058823529415
249.0,0.4764705882352941,0.4831932773109244,0.4764705882352941,0.7039215686274508
250.0,0.4764705882352941,0.519327731092437,0.4764705882352941,0.6735294117647058
251.0,0.4764705882352941,0.47647058823529415,0.4764705882352941,0.47647058823529415
252.0,0.4764705882352941,0.47647058823529415,0.4764705882352941,0.688235294117647
253.0,0.4764705882352941,0.519327731092437,0.4764705882352941,0.47647058823529415
254.0,0.4764705882352941,0.47647058823529415,0.4764705882352941,0.47647058823529403
255.0,0.4764705882352941,0.5066176470588235,0.4764705882352941,0.7039215686274508
256.0,0.4764705882352941,0.47647058823529403,0.4764705882352941,0.47647058823529403
257.0,0.4764705882352941,0.47647058823529415,0.4764705882352941,0.4764705882352941
258.0,0.4764705882352941,0.5199999999999999,0.4764705882352941,0.47647058823529415
259.0,0.4764705882352941,0.47647058823529415,0.4764705882352941,0.47647058823529415
260.0,0.4764705882352941,0.5066176470588235,0.4764705882352941,0.47647058823529415
261.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.47647058823529415
262.0,0.4764705882352941,0.47647058823529415,0.4764705882352941,0.688235294117647
263.0,0.4764705882352941,0.47647058823529415,0.4764705882352941,0.47647058823529415
264.0,0.4764705882352941,0.47647058823529415,0.4764705882352941,0.47647058823529403
265.0,0.4764705882352941,0.688235294117647,0.4764705882352941,0.47647058823529415
266.0,0.4764705882352941,0.47647058823529415,0.4764705882352941,0.5199999999999999
267.0,0.4764705882352941,0.519327731092437,0.4764705882352941,0.6735294117647058
268.0,0.4764705882352941,0.47647058823529415,0.4764705882352941,0.5066176470588235
269.0,0.4764705882352941,0.47647058823529415,0.4764705882352941,0.47647058823529415
270.0,0.4764705882352941,0.47647058823529415,0.4764705882352941,0.47647058823529415
271.0,0.4764705882352941,0.47647058823529415,0.4764705882352941,0.5199999999999999
272.0,0.4764705882352941,0.7494117647058822,0.4764705882352941,0.47647058823529415
273.0,0.4764705882352941,0.47647058823529403,0.4764705882352941,0.4831932773109244
274.0,0.4764705882352941,0.47647058823529403,0.4764705882352941,0.47647058823529403
275.0,0.4764705882352941,0.6735294117647058,0.4764705882352941,0.4831932773109244
276.0,0.4764705882352941,0.47647058823529415,0.4764705882352941,0.47647058823529403
277.0,0.4764705882352941,0.4831932773109244,0.4764705882352941,0.47647058823529415
278.0,0.4764705882352941,0.47647058823529415,0.4764705882352941,0.47647058823529415
279.0,0.4764705882352941,0.47647058823529415,0.4764705882352941,0.47647058823529415
280.0,0.4764705882352941,0.4831932773109244,0.4764705882352941,0.7494117647058822
281.0,0.4764705882352941,0.5199999999999999,0.4764705882352941,0.47647058823529415
282.0,0.4764705882352941,0.519327731092437,0.4764705882352941,0.47647058823529415
283.0,0.4764705882352941,0.519327731092437,0.4764705882352941,0.4831932773109244
284.0,0.4764705882352941,0.47647058823529415,0.4764705882352941,0.47647058823529403
285.0,0.4941176470588236,0.40441176470588236,0.4764705882352941,0.47647058823529415
286.0,0.5,0.4831932773109244,0.4764705882352941,0.47647058823529415
287.0,0.5,0.5050420168067227,0.4764705882352941,0.15098039215686274
288.0,0.5,0.22450980392156863,0.4764705882352941,0.47647058823529415
289.0,0.5,0.5199999999999999,0.4764705882352941,0.47647058823529415
290.0,0.5,0.40441176470588236,0.4764705882352941,0.47647058823529415
291.0,0.5,0.5102941176470589,0.4764705882352941,0.519327731092437
292.0,0.5,0.688235294117647,0.4764705882352941,0.519327731092437
293.0,0.5,0.5050420168067227,0.4764705882352941,0.47647058823529415
294.0,0.5,0.5050420168067227,0.4764705882352941,0.7494117647058822
295.0,0.5,0.5050420168067227,0.4764705882352941,0.519327731092437
296.0,0.5,0.4831932773109244,0.4764705882352941,0.47647058823529403
297.0,0.5058823529411764,0.5066176470588235,0.4941176470588236,0.5102941176470589
298.0,0.5058823529411764,0.5215686274509803,0.4941176470588236,0.7294117647058824
299.0,0.5117647058823529,0.5323529411764705,0.5,0.688235294117647
300.0,0.5235294117647059,0.6029411764705883,0.5,0.5050420168067227
301.0,0.5235294117647059,0.6029411764705883,0.5,0.4831932773109244
302.0,0.5294117647058824,0.5066176470588235,0.5,0.7294117647058824
303.0,0.5294117647058824,0.5066176470588235,0.5058823529411764,0.5215686274509803
304.0,0.5294117647058824,0.5050420168067227,0.5058823529411764,0.5066176470588235
305.0,0.5294117647058824,0.5215686274509803,0.5235294117647059,0.4831932773109244
306.0,0.5294117647058824,0.5333333333333333,0.5235294117647059,0.688235294117647
307.0,0.5294117647058824,0.5376470588235294,0.5294117647058824,0.5333333333333333
308.0,0.5294117647058824,0.5333333333333333,0.5294117647058824,0.47647058823529403
309.0,0.5294117647058824,0.5066176470588235,0.5294117647058824,0.5050420168067227
310.0,0.5294117647058824,0.5050420168067227,0.5294117647058824,0.5050420168067227
311.0,0.5294117647058824,0.5066176470588235,0.5294117647058824,0.5980392156862745
312.0,0.5294117647058824,0.5215686274509803,0.5294117647058824,0.47647058823529403
313.0,0.5352941176470588,0.5376470588235294,0.5294117647058824,0.519327731092437
314.0,0.5352941176470588,0.5333333333333333,0.5294117647058824,0.5050420168067227
315.0,0.5352941176470588,0.5333333333333333,0.5352941176470588,0.5333333333333333
316.0,0.5352941176470588,0.5376470588235294,0.5352941176470588,0.5333333333333333
317.0,0.5352941176470588,0.5980392156862745,0.5411764705882353,0.5376470588235294
318.0,0.5352941176470588,0.5333333333333333,0.5411764705882353,0.5323529411764705
319.0,0.5352941176470588,0.5333333333333333,0.5411764705882353,0.5376470588235294
320.0,0.5411764705882353,0.10823529411764705,0.5411764705882353,0.5376470588235294
321.0,0.5411764705882353,0.5509803921568627,0.5470588235294118,0.2757352941176471
322.0,0.5411764705882353,0.5376470588235294,0.5470588235294118,0.2757352941176471
323.0,0.5470588235294118,0.5509803921568627,0.5470588235294118,0.5509803921568627
324.0,0.5470588235294118,0.5376470588235294,0.5470588235294118,0.5509803921568627
325.0,0.5529411764705883,0.45798319327731096,0.5529411764705883,0.5333333333333333
326.0,0.5529411764705883,0.5509803921568627,0.5529411764705883,0.5509803921568627
327.0,0.5529411764705883,0.5509803921568627,0.5529411764705883,0.5333333333333333
328.0,0.5529411764705883,0.5509803921568627,0.5588235294117647,0.5376470588235294
329.0,0.5588235294117647,0.5509803921568627,0.5588235294117647,0.5509803921568627
330.0,0.5588235294117647,0.5588235294117647,0.5588235294117647,0.407843137254902
331.0,0.5588235294117647,0.407843137254902,0.5823529411764706,0.5904411764705882
332.0,0.5588235294117647,0.6862745098039215,0.5823529411764706,0.5904411764705882
333.0,0.5588235294117647,0.6862745098039215,0.5823529411764706,0.5904411764705882
334.0,0.5647058823529412,0.45798319327731096,0.5823529411764706,0.5904411764705882
335.0,0.5705882352941176,0.5323529411764705,0.5823529411764706,0.5904411764705882
336.0,0.5764705882352941,0.5323529411764705,0.5823529411764706,0.5102941176470589
337.0,0.5764705882352941,0.6862745098039215,0.5882352941176471,0.5904411764705882
338.0,0.5823529411764706,0.5904411764705882,0.5882352941176471,0.5102941176470589
339.0,0.5823529411764706,0.45798319327731096,0.5882352941176471,0.5904411764705882
340.0,0.5882352941176471,0.5102941176470589,0.5882352941176471,0.5904411764705882
341.0,0.5882352941176471,0.5904411764705882,0.5882352941176471,0.5904411764705882
342.0,0.5882352941176471,0.5904411764705882,0.5882352941176471,0.5102941176470589
343.0,0.5882352941176471,0.5102941176470589,0.5882352941176471,0.5904411764705882
344.0,0.5882352941176471,0.5904411764705882,0.5941176470588235,0.5904411764705882
345.0,0.5882352941176471,0.5904411764705882,0.5941176470588235,0.5904411764705882
346.0,0.5941176470588235,0.6313725490196078,0.5941176470588235,0.5904411764705882
347.0,0.5941176470588235,0.5102941176470589,0.5941176470588235,0.5904411764705882
348.0,0.5941176470588235,0.5904411764705882,0.5941176470588235,0.5980392156862745
349.0,0.5941176470588235,0.5904411764705882,0.5941176470588235,0.23949579831932774
350.0,0.6,0.5904411764705882,0.5941176470588235,0.5904411764705882
351.0,0.6176470588235294,0.6029411764705883,0.6,0.5904411764705882
352.0,0.6176470588235294,0.6029411764705883,0.6,0.23949579831932774
353.0,0.6176470588235294,0.6029411764705883,0.611764705882353,0.2757352941176471
354.0,0.6176470588235294,0.6029411764705883,0.6176470588235294,0.6029411764705883
355.0,0.6176470588235294,0.6029411764705883,0.6176470588235294,0.6029411764705883
356.0,0.6235294117647059,0.40441176470588236,0.6235294117647059,0.7294117647058824
357.0,0.6235294117647059,0.5102941176470589,0.6294117647058823,0.6029411764705883
358.0,0.6294117647058823,0.5980392156862745,0.6294117647058823,0.5980392156862745
359.0,0.6294117647058823,0.5980392156862745,0.6470588235294118,0.688235294117647
360.0,0.6294117647058823,0.6313725490196078,0.6588235294117647,0.47647058823529415
361.0,0.6588235294117647,0.47647058823529415,0.6705882352941176,0.6313725490196078
362.0,0.6588235294117647,0.6823529411764706,0.6764705882352942,0.6313725490196078
363.0,0.6705882352941176,0.6313725490196078,0.6823529411764706,0.6029411764705883
364.0,0.6705882352941176,0.5199999999999999,0.7,0.7000000000000001
365.0,0.6882352941176471,0.6029411764705883,0.7,0.7
366.0,0.7,0.7,0.7,0.6735294117647058
367.0,0.7,0.7000000000000001,0.7,0.7
368.0,0.7,0.7000000000000001,0.7,0.6735294117647058
369.0,0.7,0.7000000000000001,0.7,0.7000000000000001
370.0,0.7,0.6735294117647058,0.7,0.7000000000000001
371.0,0.7,0.7000000000000001,0.7,0.7000000000000001
372.0,0.7,0.7000000000000001,0.7,0.7000000000000001
373.0,0.7,0.6735294117647058,0.7,0.7
374.0,0.7,0.7000000000000001,0.7,0.7
375.0,0.7,0.7000000000000001,0.7,0.7
376.0,0.7,0.6735294117647058,0.7,0.7000000000000001
377.0,0.7,0.7000000000000001,0.7,0.7000000000000001
378.0,0.7,0.6735294117647058,0.7058823529411765,0.7058823529411763
379.0,0.7,0.7000000000000001,0.7058823529411765,0.5098039215686275
380.0,0.7058823529411765,0.7058823529411763,0.7058823529411765,0.7058823529411763
381.0,0.7058823529411765,0.7058823529411763,0.7058823529411765,0.7058823529411763
382.0,0.7058823529411765,0.7058823529411763,0.7058823529411765,0.6029411764705883
383.0,0.7058823529411765,0.7058823529411763,0.7058823529411765,0.7058823529411763
384.0,0.7058823529411765,0.7058823529411763,0.7058823529411765,0.7058823529411763
385.0,0.7058823529411765,0.7058823529411763,0.7058823529411765,0.7058823529411763
386.0,0.7058823529411765,0.7058823529411763,0.7058823529411765,0.7058823529411763
387.0,0.7058823529411765,0.7058823529411763,0.7058823529411765,0.5098039215686275
388.0,0.7058823529411765,0.7058823529411763,0.7058823529411765,0.7058823529411763
389.0,0.7058823529411765,0.7058823529411763,0.7058823529411765,0.5098039215686275
390.0,0.7058823529411765,0.5098039215686275,0.7470588235294118,0.40441176470588236
391.0,0.7058823529411765,0.6823529411764706,0.7470588235294118,0.7294117647058824
392.0,0.7058823529411765,0.7058823529411763,0.7588235294117647,0.23949579831932774
393.0,0.7058823529411765,0.7058823529411763,0.7705882352941177,0.7705882352941177
394.0,0.7058823529411765,0.7058823529411763,0.7705882352941177,0.7705882352941177
395.0,0.7058823529411765,0.7058823529411763,0.7705882352941177,0.7705882352941177
396.0,0.7058823529411765,0.7058823529411763,0.7823529411764706,0.4831932773109244
397.0,0.7058823529411765,0.7058823529411763,0.7823529411764706,0.4831932773109244
398.0,0.7352941176470589,0.47647058823529415,0.7823529411764706,0.4831932773109244
399.0,0.7411764705882353,0.7411764705882353,0.7823529411764706,0.4831932773109244
400.0,0.7470588235294118,0.7294117647058824,0.7882352941176469,0.8066176470588234
401.0,0.7470588235294118,0.5102941176470589,0.7941176470588235,0.7941176470588235
402.0,0.7588235294117647,0.7892156862745098,0.7941176470588235,0.7941176470588235
403.0,0.7647058823529411,0.7892156862745098,0.7941176470588235,0.7941176470588235
404.0,0.7705882352941177,0.7705882352941177,0.7941176470588235,0.7941176470588235
405.0,0.7764705882352941,0.6862745098039215,0.7941176470588235,0.7941176470588235
406.0,0.7764705882352941,0.519327731092437,0.7941176470588235,0.7941176470588235
407.0,0.7882352941176469,0.688235294117647,0.7941176470588235,0.7941176470588235
408.0,0.7882352941176469,0.688235294117647,0.7941176470588235,0.7941176470588235
409.0,0.7882352941176469,0.688235294117647,0.7941176470588235,0.7941176470588235
410.0,0.7882352941176469,0.688235294117647,0.7941176470588235,0.7941176470588235
411.0,0.7941176470588235,0.7941176470588235,0.7941176470588235,0.7941176470588235
412.0,0.7941176470588235,0.7941176470588235,0.7941176470588235,0.7941176470588235
413.0,0.7941176470588235,0.7941176470588235,0.7941176470588235,0.7941176470588235
414.0,0.7941176470588235,0.7941176470588235,0.7941176470588235,0.7941176470588235
415.0,0.7941176470588235,0.7941176470588235,0.7941176470588235,0.7941176470588235
416.0,0.7941176470588235,0.7941176470588235,0.7941176470588235,0.7941176470588235
417.0,0.7941176470588235,0.7941176470588235,0.7941176470588235,0.7941176470588235
418.0,0.7941176470588235,0.7941176470588235,0.7941176470588235,0.7941176470588235
419.0,0.7941176470588235,0.7941176470588235,0.7941176470588235,0.8124999999999999
420.0,0.7941176470588235,0.7941176470588235,0.8,0.7999999999999999
421.0,0.7941176470588235,0.7941176470588235,0.8,0.7999999999999999
422.0,0.7941176470588235,0.7941176470588235,0.8,0.7999999999999999
423.0,0.8,0.7892156862745098,0.8,0.7999999999999999
424.0,0.8,0.7999999999999999,0.8,0.7999999999999999
425.0,0.8,0.7999999999999999,0.8,0.7999999999999999
426.0,0.8,0.7999999999999999,0.8,0.7999999999999999
427.0,0.8,0.7892156862745098,0.8,0.7999999999999999
428.0,0.8,0.7999999999999999,0.8,0.7999999999999999
429.0,0.8,0.7294117647058824,0.8,0.7999999999999999
430.0,0.8,0.7294117647058824,0.8,0.7999999999999999
431.0,0.8,0.7999999999999999,0.8,0.7999999999999999
432.0,0.8,0.7999999999999999,0.8,0.7999999999999999
433.0,0.8,0.7999999999999999,0.8,0.7999999999999999
434.0,0.8,0.7999999999999999,0.8,0.7999999999999999
435.0,0.8,0.7892156862745098,0.8,0.7999999999999999
436.0,0.8,0.7999999999999999,0.8,0.7999999999999999
437.0,0.8,0.6862745098039215,0.8,0.7999999999999999
438.0,0.8,0.7999999999999999,0.8058823529411765,0.7294117647058824
439.0,0.8058823529411765,0.8066176470588234,0.8058823529411765,0.8058823529411764
440.0,0.8058823529411765,0.8066176470588234,0.8058823529411765,0.8066176470588234
441.0,0.8058823529411765,0.8058823529411764,0.8058823529411765,0.8058823529411764
442.0,0.8058823529411765,0.8058823529411764,0.8058823529411765,0.8066176470588234
443.0,0.8058823529411765,0.8066176470588234,0.8058823529411765,0.8066176470588234
444.0,0.8058823529411765,0.8058823529411764,0.8058823529411765,0.7892156862745098
445.0,0.8058823529411765,0.8066176470588234,0.8058823529411765,0.8058823529411764
446.0,0.8058823529411765,0.8066176470588234,0.8058823529411765,0.8066176470588234
447.0,0.8058823529411765,0.8066176470588234,0.8058823529411765,0.8058823529411764
448.0,0.8058823529411765,0.8058823529411764,0.8058823529411765,0.7892156862745098
449.0,0.8058823529411765,0.8058823529411764,0.8058823529411765,0.7294117647058824
450.0,0.8058823529411765,0.8058823529411764,0.8058823529411765,0.8066176470588234
451.0,0.8058823529411765,0.8066176470588234,0.8058823529411765,0.7892156862745098
452.0,0.8117647058823529,0.8117647058823528,0.8058823529411765,0.8066176470588234
453.0,0.8117647058823529,0.8124999999999999,0.8058823529411765,0.8058823529411764
454.0,0.8117647058823529,0.8117647058823528,0.8058823529411765,0.8058823529411764
455.0,0.8117647058823529,0.8117647058823528,0.8058823529411765,0.8058823529411764
456.0,0.8117647058823529,0.8117647058823528,0.8117647058823529,0.8124999999999999
457.0,0.8117647058823529,0.8117647058823528,0.8117647058823529,0.8124999999999999
458.0,0.8117647058823529,0.8117647058823528,0.8117647058823529,0.7892156862745098
459.0,0.8117647058823529,0.8124999999999999,0.8117647058823529,0.8117647058823528
460.0,0.8117647058823529,0.8117647058823528,0.8117647058823529,0.8117647058823528
461.0,0.8117647058823529,0.8124999999999999,0.8117647058823529,0.8124999999999999
462.0,0.8117647058823529,0.8124999999999999,0.8117647058823529,0.8117647058823528
463.0,0.8117647058823529,0.9156862745098039,0.8117647058823529,0.8124999999999999
464.0,0.8117647058823529,0.8124999999999999,0.8117647058823529,0.9156862745098039
465.0,0.8117647058823529,0.8124999999999999,0.8117647058823529,0.7892156862745098
466.0,0.8117647058823529,0.8117647058823528,0.8117647058823529,0.8124999999999999
467.0,0.8117647058823529,0.7892156862745098,0.8117647058823529,0.8117647058823528
468.0,0.8117647058823529,0.8066176470588234,0.8117647058823529,0.8117647058823528
469.0,0.8117647058823529,0.8124999999999999,0.8117647058823529,0.8124999999999999
470.0,0.8176470588235294,0.7494117647058822,0.8176470588235294,0.6735294117647058
471.0,0.8176470588235294,0.7494117647058822,0.8176470588235294,0.6735294117647058
472.0,0.8176470588235294,0.7039215686274508,0.8176470588235294,0.7494117647058822
473.0,0.8176470588235294,0.7039215686274508,0.8176470588235294,0.47647058823529415
474.0,0.8176470588235294,0.8176470588235293,0.8176470588235294,0.8176470588235293
475.0,0.8176470588235294,0.7494117647058822,0.8176470588235294,0.8176470588235293
476.0,0.8176470588235294,0.8176470588235293,0.8176470588235294,0.8176470588235293
477.0,0.8176470588235294,0.8176470588235293,0.8176470588235294,0.8176470588235293
478.0,0.8176470588235294,0.8176470588235293,0.8176470588235294,0.8176470588235293
479.0,0.8176470588235294,0.8176470588235293,0.8176470588235294,0.7494117647058822
480.0,0.8176470588235294,0.8176470588235293,0.8176470588235294,0.6735294117647058
481.0,0.8176470588235294,0.8176470588235293,0.8176470588235294,0.8176470588235293
482.0,0.8176470588235294,0.8176470588235293,0.8176470588235294,0.8176470588235293
483.0,0.8176470588235294,0.6735294117647058,0.8176470588235294,0.6735294117647058
484.0,0.8176470588235294,0.8176470588235293,0.8235294117647058,0.8235294117647057
485.0,0.8176470588235294,0.8124999999999999,0.8235294117647058,0.8235294117647057
486.0,0.8176470588235294,0.8176470588235293,0.8235294117647058,0.8235294117647057
487.0,0.8176470588235294,0.6735294117647058,0.8235294117647058,0.8235294117647057
488.0,0.8176470588235294,0.7494117647058822,0.8235294117647058,0.8235294117647057
489.0,0.8176470588235294,0.8176470588235293,0.8235294117647058,0.8235294117647057
490.0,0.8176470588235294,0.8176470588235293,0.8235294117647058,0.519327731092437
491.0,0.8235294117647058,0.8235294117647057,0.8235294117647058,0.8235294117647057
492.0,0.8235294117647058,0.8235294117647057,0.8235294117647058,0.8235294117647057
493.0,0.8235294117647058,0.8235294117647057,0.8235294117647058,0.8176470588235293
494.0,0.8235294117647058,0.8235294117647057,0.8235294117647058,0.8235294117647057
495.0,0.8235294117647058,0.8482352941176469,0.8235294117647058,0.8235294117647057
496.0,0.8235294117647058,0.8235294117647057,0.8235294117647058,0.8235294117647057
497.0,0.8235294117647058,0.8235294117647057,0.8235294117647058,0.8235294117647057
498.0,0.8235294117647058,0.8482352941176469,0.8235294117647058,0.8235294117647057
499.0,0.8235294117647058,0.8235294117647057,0.8235294117647058,0.8235294117647057
500.0,0.8235294117647058,0.8235294117647057,0.8235294117647058,0.47647058823529415
501.0,0.8235294117647058,0.8482352941176469,0.8235294117647058,0.8235294117647057
502.0,0.8235294117647058,0.8235294117647057,0.8235294117647058,0.8235294117647057
503.0,0.8235294117647058,0.8235294117647057,0.8235294117647058,0.8235294117647057
504.0,0.8235294117647058,0.8235294117647057,0.8235294117647058,0.8235294117647057
505.0,0.8235294117647058,0.8482352941176469,0.923529411764706,0.29215686274509806
506.0,0.8235294117647058,0.8235294117647057,0.9529411764705882,0.6823529411764706
507.0,0.8235294117647058,0.8235294117647057,0.9647058823529412,0.29215686274509806
508.0,0.8235294117647058,0.8235294117647057,0.976470588235294,0.8482352941176469
509.0,0.8235294117647058,0.8235294117647057,0.976470588235294,0.9282352941176469
510.0,0.8235294117647058,0.8235294117647057,0.9941176470588236,0.9282352941176469
511.0,0.8470588235294118,0.6862745098039215,0.9941176470588236,0.45798319327731096
512.0,0.8764705882352941,0.29215686274509806,0.9941176470588236,0.45798319327731096
513.0,0.8823529411764706,0.9282352941176469,1.0,1.0
514.0,0.8823529411764706,0.9282352941176469,1.0,1.0
515.0,0.8823529411764706,0.9282352941176469,1.0,0.47647058823529415
516.0,0.8941176470588236,0.7294117647058824,1.0,0.5102941176470589
517.0,0.9470588235294116,0.8482352941176469,1.0,1.0
518.0,0.9647058823529412,0.9156862745098039,1.0,0.9282352941176469
519.0,0.9705882352941176,0.9156862745098039,1.0,0.9282352941176469
520.0,0.9705882352941176,0.9705882352941176,1.0,0.8482352941176469
521.0,0.9941176470588236,0.9282352941176469,1.0,0.9282352941176469
522.0,1.0,0.9282352941176469,1.0,0.9282352941176469
523.0,1.0,1.0,1.0,0.7294117647058824
524.0,1.0,1.0,1.0,0.40441176470588236
525.0,1.0,0.7294117647058824,1.0,0.9282352941176469
526.0,1.0,0.45798319327731096,1.0,0.9282352941176469


==> fig/app_err/DecisionTreeRegressor_learn.csv <==
train size,train mean,train std,test mean,test std,fit time mean,fit time std
0.1,0.8810059714263468,0.037036106799858776,0.4356317775900601,0.077390685954789,0.0027220726013183595,5.3293011207776595e-05
0.15000000000000002,0.8812555551411225,0.02877548336696416,0.5064523677390782,0.08668841889125026,0.002798128128051758,3.043304597193542e-05
0.2,0.9185511398226973,0.020003735828827383,0.5941647502555001,0.09158627905232672,0.0028969526290893556,2.8081630109493392e-05
0.25,0.9080427532333356,0.025592761033695288,0.6177365093148713,0.09649211924493144,0.002990055084228516,4.1873497876863953e-05
0.30000000000000004,0.9212159841014514,0.015290361201452636,0.6711332126178425,0.0673176513264041,0.0031127214431762697,3.9619838216168955e-05
0.35,0.9271741252943622,0.021341297874617058,0.7132518738821096,0.0762726302233243,0.003157353401184082,3.282729477107615e-05
0.4,0.923600810959347,0.017749530592045003,0.7395779623774824,0.07014415202142207,0.0032529354095458983,5.6501058434522385e-05
0.45000000000000007,0.9409004987409363,0.02292570509971851,0.7695498365447202,0.043365955739902866,0.0033421754837036134,6.763834241586558e-05
0.5,0.9420742059470403,0.00977360956554184,0.8082756556297793,0.025755436680419568,0.0034146547317504884,6.141705635020708e-05
0.55,0.9499422625259862,0.007430671595604768,0.7474756469391286,0.05656369100165463,0.0035013198852539063,7.830605526048021e-05
0.6,0.9455492260706813,0.00979404053894566,0.7735835903679771,0.04148049734849882,0.0036119937896728514,5.481551648252124e-05
0.65,0.9505885333737805,0.01531017809015782,0.7958172760076151,0.040328569051850026,0.004030656814575195,0.0001335190789221809
0.7000000000000001,0.9526896683374242,0.013022296472154351,0.8087561922674951,0.03327847703714426,0.0038603782653808595,0.00015083970042067317
0.75,0.9512792353067123,0.010447474426004291,0.7859067821553227,0.04776376410212201,0.0039082527160644535,8.06301320530897e-05
0.8,0.9549118403877885,0.008185472422216893,0.8380383568242349,0.035971185388387,0.003989958763122558,6.595878753551134e-05
0.85,0.9540063179917775,0.010778841948732902,0.827552322914255,0.03882701376198146,0.00406796932220459,6.000328746806408e-05
0.9,0.9600485730544053,0.008786997113293667,0.848333538662357,0.05620359600664992,0.004179477691650391,6.555565852630451e-05


==> fig/app_err/KNeighborsRegressor_example.csv <==
FF idx,train true,train predicted,test true,test predicted
0.0,0.0,0.0,0.0,0.0
1.0,0.0,0.0,0.0,0.0
2.0,0.0,0.0,0.0,0.0
3.0,0.0,0.0,0.0,0.2910704965905973
4.0,0.0,0.0,0.0,0.0
5.0,0.0,0.0,0.0,0.0
6.0,0.0,0.0,0.0,0.44682798055724354
7.0,0.0,0.0,0.0,0.0
8.0,0.0,0.0,0.0,0.0
9.0,0.0,0.0,0.0,0.0
10.0,0.0,0.0,0.0,0.0
11.0,0.0,0.0,0.0,0.0
12.0,0.0,0.0,0.0,0.25922583576527164
13.0,0.0,0.0,0.0,0.0
14.0,0.0,0.0,0.0,0.0
15.0,0.0,0.0,0.0,0.0
16.0,0.0,0.0,0.0,0.0
17.0,0.0,0.0,0.0,0.0
18.0,0.0,0.0,0.0,0.0
19.0,0.0,0.0,0.0,0.0
20.0,0.0,0.0,0.0,0.0
21.0,0.0,0.0,0.0,0.0
22.0,0.0,0.0,0.0,0.0
23.0,0.0,0.0,0.0,0.0
24.0,0.0,0.0,0.0,0.0
25.0,0.0,0.0,0.0,0.0
26.0,0.0,0.0,0.0,0.0
27.0,0.0,0.0,0.0,0.0
28.0,0.0,0.0,0.0,0.0
29.0,0.0,0.0,0.0,0.0
30.0,0.0,0.0,0.0,0.0
31.0,0.0,0.0,0.0,0.0
32.0,0.0,0.0,0.0,0.0
33.0,0.0,0.0,0.0,0.0
34.0,0.0,0.0,0.0,0.0
35.0,0.0,0.0,0.0,0.0
36.0,0.0,0.0,0.0,0.0
37.0,0.0,0.0,0.0,0.0
38.0,0.0,0.0,0.0,0.1646086871149857
39.0,0.0,0.0,0.0,0.10356308525412206
40.0,0.0,0.0,0.0,0.0
41.0,0.0,0.0,0.0,0.0
42.0,0.0,0.0,0.0,0.4618092542016477
43.0,0.0,0.0,0.0,0.0
44.0,0.0,0.0,0.0,0.0
45.0,0.0,0.0,0.0,0.0
46.0,0.0,0.0,0.0,0.0
47.0,0.0,0.0,0.0,0.0
48.0,0.0,0.0,0.0,0.23471599792223852
49.0,0.0,0.0,0.0,0.0
50.0,0.0,0.0,0.0,0.0
51.0,0.0,0.0,0.0,0.0
52.0,0.0,0.0,0.0,0.0
53.0,0.0,0.0,0.0,0.0
54.0,0.0,0.0,0.0,0.0
55.0,0.0,0.0,0.0,0.0
56.0,0.0,0.0,0.0,0.0
57.0,0.0,0.0,0.0,0.0
58.0,0.0,0.0,0.0,0.0
59.0,0.0,0.0,0.0,0.0
60.0,0.0,0.0,0.0,0.0
61.0,0.0,0.0,0.0,0.0
62.0,0.0,0.0,0.0,0.0
63.0,0.0,0.0,0.0,0.0
64.0,0.0,0.0,0.0,0.0
65.0,0.0,0.0,0.0,0.0
66.0,0.0,0.0,0.0,0.0
67.0,0.0,0.0,0.0,0.0
68.0,0.0,0.0,0.0,0.25169970342463904
69.0,0.0,0.0,0.0,0.02626041717419956
70.0,0.0,0.0,0.0,0.0
71.0,0.0,0.0,0.0,0.0
72.0,0.0,0.0,0.0,0.0
73.0,0.0,0.0,0.0,0.0
74.0,0.0,0.0,0.0,0.0
75.0,0.0,0.0,0.0,0.0
76.0,0.0,0.0,0.0,0.0
77.0,0.0,0.0,0.0,0.0
78.0,0.0,0.0,0.0,0.0
79.0,0.0,0.0,0.0,0.0
80.0,0.0,0.0,0.0,0.0
81.0,0.0,0.0,0.0,0.0
82.0,0.0,0.0,0.0,0.0
83.0,0.0,0.0,0.0,0.1907743363237523
84.0,0.0,0.0,0.0,0.0
85.0,0.0,0.0,0.0,0.0
86.0,0.0,0.0,0.0,0.0
87.0,0.0,0.0,0.0,0.0
88.0,0.0,0.0,0.0,0.0
89.0,0.0,0.0,0.0,0.0
90.0,0.0,0.0,0.0,0.0
91.0,0.0,0.0,0.0,0.0
92.0,0.0,0.0,0.0,0.0
93.0,0.0,0.0,0.0,0.0
94.0,0.0,0.0,0.0,0.0
95.0,0.023529411764705882,0.023529411764705882,0.0,0.0
96.0,0.023529411764705882,0.023529411764705882,0.0,0.18151357247710984
97.0,0.023529411764705882,0.023529411764705882,0.0,0.0
98.0,0.023529411764705882,0.023529411764705882,0.0,0.0
99.0,0.023529411764705882,0.023529411764705882,0.011764705882352941,0.027496036264664687
100.0,0.023529411764705882,0.023529411764705882,0.023529411764705882,0.027232690545221837
101.0,0.023529411764705882,0.023529411764705882,0.023529411764705882,0.1839544352288496
102.0,0.023529411764705882,0.023529411764705882,0.023529411764705882,0.02386997423626789
103.0,0.023529411764705882,0.023529411764705882,0.023529411764705882,0.023697220502961927
104.0,0.029411764705882356,0.029411764705882356,0.023529411764705882,0.024962603730062736
105.0,0.029411764705882356,0.029411764705882356,0.023529411764705882,0.023529411764705882
106.0,0.029411764705882356,0.029411764705882356,0.023529411764705882,0.8850933188507852
107.0,0.029411764705882356,0.029411764705882356,0.023529411764705882,0.024519271766594377
108.0,0.029411764705882356,0.029411764705882356,0.023529411764705882,0.023529411764705882
109.0,0.029411764705882356,0.029411764705882356,0.023529411764705882,0.024560602917965177
110.0,0.035294117647058816,0.035294117647058816,0.023529411764705882,0.02491386991192367
111.0,0.035294117647058816,0.035294117647058816,0.023529411764705882,0.025819460472812986
112.0,0.035294117647058816,0.035294117647058816,0.023529411764705882,0.023776225357213736
113.0,0.035294117647058816,0.035294117647058816,0.023529411764705882,0.025861496586278634
114.0,0.035294117647058816,0.035294117647058816,0.023529411764705882,0.025737048558315732
115.0,0.035294117647058816,0.035294117647058816,0.029411764705882356,0.02888718975276839
116.0,0.035294117647058816,0.035294117647058816,0.029411764705882356,0.029232886656951222
117.0,0.047058823529411764,0.047058823529411764,0.029411764705882356,0.02941176470588236
118.0,0.047058823529411764,0.047058823529411764,0.029411764705882356,0.02811961047906268
119.0,0.052941176470588235,0.052941176470588235,0.029411764705882356,0.028629222171104203
120.0,0.052941176470588235,0.052941176470588235,0.029411764705882356,0.028751063834179937
121.0,0.052941176470588235,0.052941176470588235,0.029411764705882356,0.028082907545486032
122.0,0.052941176470588235,0.052941176470588235,0.029411764705882356,0.027711747483191856
123.0,0.052941176470588235,0.052941176470588235,0.035294117647058816,0.035294117647058816
124.0,0.052941176470588235,0.052941176470588235,0.047058823529411764,0.047058823529411764
125.0,0.052941176470588235,0.052941176470588235,0.047058823529411764,0.04705882352941176
126.0,0.052941176470588235,0.052941176470588235,0.047058823529411764,0.047058823529411764
127.0,0.052941176470588235,0.052941176470588235,0.047058823529411764,0.047058823529411764
128.0,0.052941176470588235,0.052941176470588235,0.047058823529411764,0.04705882352941176
129.0,0.052941176470588235,0.052941176470588235,0.047058823529411764,0.047058823529411764
130.0,0.052941176470588235,0.052941176470588235,0.052941176470588235,0.5095971633265653
131.0,0.12941176470588234,0.12941176470588234,0.052941176470588235,0.052941176470588235
132.0,0.1588235294117647,0.1588235294117647,0.052941176470588235,0.05294117647058823
133.0,0.1588235294117647,0.1588235294117647,0.052941176470588235,0.6347203127403167
134.0,0.16470588235294115,0.16470588235294115,0.052941176470588235,0.052941176470588235
135.0,0.16470588235294115,0.16470588235294115,0.052941176470588235,0.052941176470588235
136.0,0.17647058823529413,0.17647058823529413,0.052941176470588235,0.15374082368874278
137.0,0.2058823529411765,0.2058823529411765,0.052941176470588235,0.15976750073469853
138.0,0.2058823529411765,0.2058823529411765,0.052941176470588235,0.20667807815103834
139.0,0.2058823529411765,0.2058823529411765,0.052941176470588235,0.052941176470588235
140.0,0.2058823529411765,0.2058823529411765,0.052941176470588235,0.6345343864791079
141.0,0.2058823529411765,0.2058823529411765,0.052941176470588235,0.052941176470588235
142.0,0.2058823529411765,0.2058823529411765,0.052941176470588235,0.052941176470588235
143.0,0.2058823529411765,0.2058823529411765,0.052941176470588235,0.058180547985532835
144.0,0.21176470588235294,0.21176470588235294,0.052941176470588235,0.20906031162915215
145.0,0.21176470588235294,0.21176470588235294,0.07058823529411765,0.0442956286088055
146.0,0.21176470588235294,0.21176470588235294,0.07647058823529412,0.465273498163167
147.0,0.21176470588235294,0.21176470588235294,0.1,0.052941176470588235
148.0,0.21176470588235294,0.21176470588235294,0.1,0.052941176470588235
149.0,0.21176470588235294,0.21176470588235294,0.10588235294117647,0.1893301082453666
150.0,0.21176470588235294,0.21176470588235294,0.10588235294117647,0.405485591471126
151.0,0.21176470588235294,0.21176470588235294,0.15294117647058825,0.42729412495098335
152.0,0.21176470588235294,0.21176470588235294,0.1588235294117647,0.15882352941176467
153.0,0.21176470588235294,0.21176470588235294,0.1588235294117647,0.15882352941176472
154.0,0.21176470588235294,0.21176470588235294,0.1588235294117647,0.1588235294117647
155.0,0.21176470588235294,0.21176470588235294,0.1588235294117647,0.1588235294117647
156.0,0.21176470588235294,0.21176470588235294,0.1588235294117647,0.15882352941176472
157.0,0.21176470588235294,0.21176470588235294,0.1588235294117647,0.1588235294117647
158.0,0.2352941176470588,0.2352941176470588,0.18235294117647055,0.2058823529411765
159.0,0.2352941176470588,0.2352941176470588,0.21176470588235294,0.21176470588235294
160.0,0.2352941176470588,0.2352941176470588,0.21176470588235294,0.21886477208293678
161.0,0.2352941176470588,0.2352941176470588,0.21176470588235294,0.22379389106841358
162.0,0.2411764705882353,0.2411764705882353,0.21176470588235294,0.23217003742840758
163.0,0.24705882352941175,0.24705882352941175,0.21176470588235294,0.2224253575845155
164.0,0.24705882352941175,0.24705882352941175,0.21176470588235294,0.21176470588235294
165.0,0.24705882352941175,0.24705882352941175,0.21176470588235294,0.26016179744699963
166.0,0.24705882352941175,0.24705882352941175,0.21176470588235294,0.21176470588235294
167.0,0.24705882352941175,0.24705882352941175,0.21176470588235294,0.21176470588235297
168.0,0.24705882352941175,0.24705882352941175,0.2352941176470588,0.23444920534091548
169.0,0.2529411764705882,0.2529411764705882,0.2352941176470588,0.22806146458395704
170.0,0.2529411764705882,0.2529411764705882,0.2411764705882353,0.2343265515476995
171.0,0.2529411764705882,0.2529411764705882,0.2411764705882353,0.5882352941176471
172.0,0.2529411764705882,0.2529411764705882,0.2411764705882353,0.24705882352941175
173.0,0.2529411764705882,0.2529411764705882,0.24705882352941175,0.24705882352941175
174.0,0.2647058823529412,0.2647058823529412,0.24705882352941175,0.25288308729344233
175.0,0.28823529411764703,0.28823529411764703,0.24705882352941175,0.22823638275362337
176.0,0.3,0.3,0.24705882352941175,0.22908987877707762
177.0,0.3,0.3,0.24705882352941175,0.23297572845367512
178.0,0.3,0.3,0.2529411764705882,0.25294117647058817
179.0,0.3,0.3,0.2529411764705882,0.2529411764705882
180.0,0.3,0.3,0.2529411764705882,0.2529411764705882
181.0,0.3647058823529412,0.3647058823529412,0.27058823529411763,0.2554066816571026
182.0,0.3647058823529412,0.3647058823529412,0.2823529411764706,0.2117647058823529
183.0,0.3647058823529412,0.3647058823529412,0.28823529411764703,0.5882352941176472
184.0,0.3647058823529412,0.3647058823529412,0.29411764705882354,0.10891500015060902
185.0,0.3647058823529412,0.3647058823529412,0.3,0.30000000000000004
186.0,0.3647058823529412,0.3647058823529412,0.3,0.3
187.0,0.3705882352941177,0.3705882352941177,0.3,0.035294117647058816
188.0,0.3705882352941177,0.3705882352941177,0.3,0.3
189.0,0.3705882352941177,0.3705882352941177,0.3,0.3647058823529412
190.0,0.3705882352941177,0.3705882352941177,0.3,0.3
191.0,0.3705882352941177,0.3705882352941177,0.3176470588235294,0.44554635552071753
192.0,0.3705882352941177,0.3705882352941177,0.3352941176470588,0.5688443977411675
193.0,0.3764705882352941,0.3764705882352941,0.35294117647058826,0.3790710167233405
194.0,0.3764705882352941,0.3764705882352941,0.3588235294117647,0.36816881074306734
195.0,0.3764705882352941,0.3764705882352941,0.3647058823529412,0.3730998958945932
196.0,0.38235294117647056,0.38235294117647056,0.3647058823529412,0.3734854850036721
197.0,0.38235294117647056,0.38235294117647056,0.3647058823529412,0.052941176470588235
198.0,0.38235294117647056,0.38235294117647056,0.3647058823529412,0.4140990230951178
199.0,0.3882352941176471,0.3882352941176471,0.3647058823529412,0.3736825449451964
200.0,0.3941176470588235,0.3941176470588235,0.3647058823529412,0.3647058823529412
201.0,0.4,0.4,0.3647058823529412,0.3804954486497128
202.0,0.4,0.4,0.3647058823529412,0.36470588235294127
203.0,0.4235294117647059,0.4235294117647059,0.3647058823529412,0.3781990301302823
204.0,0.4235294117647059,0.4235294117647059,0.3705882352941177,0.3823598594464739
205.0,0.4294117647058823,0.4294117647058823,0.3705882352941177,0.37341271317670405
206.0,0.4411764705882353,0.4411764705882353,0.3764705882352941,0.3782291197079587
207.0,0.4411764705882353,0.4411764705882353,0.38235294117647056,0.37578503011918873
208.0,0.4411764705882353,0.4411764705882353,0.38235294117647056,0.37276298928973195
209.0,0.4411764705882353,0.4411764705882353,0.38235294117647056,0.3787454151423847
210.0,0.4411764705882353,0.4411764705882353,0.3882352941176471,0.37819272705065304
211.0,0.4411764705882353,0.4411764705882353,0.3882352941176471,0.3801645956983313
212.0,0.4470588235294118,0.4470588235294118,0.3941176470588235,0.38054895383600545
213.0,0.4470588235294118,0.4470588235294118,0.4,0.3731613658883634
214.0,0.4529411764705882,0.4529411764705882,0.4117647058823529,0.38235294117647056
215.0,0.4529411764705882,0.4529411764705882,0.4235294117647059,0.3776771585893804
216.0,0.4529411764705882,0.4529411764705882,0.4235294117647059,0.2772400279995858
217.0,0.4588235294117647,0.4588235294117647,0.4235294117647059,0.4764705882352941
218.0,0.4588235294117647,0.4588235294117647,0.4235294117647059,0.8
219.0,0.4588235294117647,0.4588235294117647,0.4294117647058823,0.40379673328723464
220.0,0.4588235294117647,0.4588235294117647,0.4294117647058823,0.36470588235294127
221.0,0.4588235294117647,0.4588235294117647,0.4294117647058823,0.3647058823529412
222.0,0.4647058823529412,0.4647058823529412,0.4294117647058823,0.36470588235294116
223.0,0.4647058823529412,0.4647058823529412,0.4411764705882353,0.4411764705882353
224.0,0.4647058823529412,0.4647058823529412,0.4411764705882353,0.5394807921587642
225.0,0.4705882352941176,0.4705882352941176,0.4470588235294118,0.45294117647058824
226.0,0.4705882352941176,0.4705882352941176,0.4470588235294118,0.45294117647058824
227.0,0.4764705882352941,0.4764705882352941,0.4470588235294118,0.4441201446354122
228.0,0.4764705882352941,0.4764705882352941,0.4529411764705882,0.02727286343768404
229.0,0.4764705882352941,0.4764705882352941,0.4529411764705882,0.44117647058823534
230.0,0.4764705882352941,0.4764705882352941,0.4529411764705882,0.4529411764705881
231.0,0.4764705882352941,0.4764705882352941,0.4529411764705882,0.452729162778433
232.0,0.4764705882352941,0.4764705882352941,0.4529411764705882,0.45294117647058824
233.0,0.4764705882352941,0.4764705882352941,0.4588235294117647,0.46105412034844273
234.0,0.4764705882352941,0.4764705882352941,0.4647058823529412,0.4559786432563689
235.0,0.4764705882352941,0.4764705882352941,0.4647058823529412,0.4647058823529412
236.0,0.4764705882352941,0.4764705882352941,0.4647058823529412,0.44420450479551127
237.0,0.4764705882352941,0.4764705882352941,0.4647058823529412,0.4647058823529412
238.0,0.4764705882352941,0.4764705882352941,0.4647058823529412,0.6294117647058823
239.0,0.4764705882352941,0.4764705882352941,0.4647058823529412,0.45873187516837877
240.0,0.4764705882352941,0.4764705882352941,0.4705882352941176,0.4647058823529412
241.0,0.4764705882352941,0.4764705882352941,0.4705882352941176,0.5618502794112531
242.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.4764705882352941
243.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.8235294117647058
244.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.47647058823529415
245.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.5367942072284653
246.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.47647058823529403
247.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.5579292277818906
248.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.4764705882352941
249.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.5789370479235774
250.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.4764705882352941
251.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.5968210280805714
252.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.6358869649795021
253.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.4764705882352941
254.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.5063312357416612
255.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.6181395299054093
256.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.4764705882352941
257.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.8025433114484994
258.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.4764705882352941
259.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.4764705882352941
260.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.47647058823529403
261.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.4764705882352941
262.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.6177535483694304
263.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.47647058823529403
264.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.7882352941176469
265.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.4764705882352941
266.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.5705710583976591
267.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.47647058823529415
268.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.48617179226747487
269.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.47647058823529403
270.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.47647058823529403
271.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.6467773469792865
272.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.47647058823529403
273.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.4764705882352941
274.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.37223132607158177
275.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.47647058823529403
276.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.6464735844443444
277.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.4703822636040492
278.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.47647058823529403
279.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.47647058823529415
280.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.6045744866103779
281.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.47647058823529415
282.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.47647058823529403
283.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.4764705882352941
284.0,0.4764705882352941,0.4764705882352941,0.4764705882352941,0.6236023769562519
285.0,0.4941176470588236,0.4941176470588236,0.4764705882352941,0.5857454345208973
286.0,0.5,0.5,0.4764705882352941,0.47647058823529403
287.0,0.5,0.5,0.4764705882352941,0.3751526149632543
288.0,0.5,0.5,0.4764705882352941,0.4764705882352941
289.0,0.5,0.5,0.4764705882352941,0.4764705882352941
290.0,0.5,0.5,0.4764705882352941,0.47647058823529403
291.0,0.5,0.5,0.4764705882352941,0.8235294117647058
292.0,0.5,0.5,0.4764705882352941,0.6468885137654807
293.0,0.5,0.5,0.4764705882352941,0.47647058823529403
294.0,0.5,0.5,0.4764705882352941,0.6202629956492817
295.0,0.5,0.5,0.4764705882352941,0.6485177687582144
296.0,0.5,0.5,0.4764705882352941,0.47647058823529415
297.0,0.5058823529411764,0.5058823529411764,0.4941176470588236,0.5465812799297198
298.0,0.5058823529411764,0.5058823529411764,0.4941176470588236,0.5684679678081257
299.0,0.5117647058823529,0.5117647058823529,0.5,0.6424295641878058
300.0,0.5235294117647059,0.5235294117647059,0.5,0.5
301.0,0.5235294117647059,0.5235294117647059,0.5,0.5033428233376069
302.0,0.5294117647058824,0.5294117647058824,0.5,0.7340707702794645
303.0,0.5294117647058824,0.5294117647058824,0.5058823529411764,0.5294117647058824
304.0,0.5294117647058824,0.5294117647058824,0.5058823529411764,0.52346608660583
305.0,0.5294117647058824,0.5294117647058824,0.5235294117647059,0.4764705882352941
306.0,0.5294117647058824,0.5294117647058824,0.5235294117647059,0.47647058823529403
307.0,0.5294117647058824,0.5294117647058824,0.5294117647058824,0.5321834852554347
308.0,0.5294117647058824,0.5294117647058824,0.5294117647058824,0.5051071944731855
309.0,0.5294117647058824,0.5294117647058824,0.5294117647058824,0.5294117647058824
310.0,0.5294117647058824,0.5294117647058824,0.5294117647058824,0.5294117647058824
311.0,0.5294117647058824,0.5294117647058824,0.5294117647058824,0.5805725645325985
312.0,0.5294117647058824,0.5294117647058824,0.5294117647058824,0.4764705882352941
313.0,0.5352941176470588,0.5352941176470588,0.5294117647058824,0.8176470588235293
314.0,0.5352941176470588,0.5352941176470588,0.5294117647058824,0.5294117647058824
315.0,0.5352941176470588,0.5352941176470588,0.5352941176470588,0.5294117647058824
316.0,0.5352941176470588,0.5352941176470588,0.5352941176470588,0.5323825489623649
317.0,0.5352941176470588,0.5352941176470588,0.5411764705882353,0.5529411764705884
318.0,0.5352941176470588,0.5352941176470588,0.5411764705882353,0.3
319.0,0.5352941176470588,0.5352941176470588,0.5411764705882353,0.551232813783347
320.0,0.5411764705882353,0.5411764705882353,0.5411764705882353,0.5397363610730567
321.0,0.5411764705882353,0.5411764705882353,0.5470588235294118,0.3647058823529412
322.0,0.5411764705882353,0.5411764705882353,0.5470588235294118,0.3647058823529412
323.0,0.5470588235294118,0.5470588235294118,0.5470588235294118,0.5536196722188255
324.0,0.5470588235294118,0.5470588235294118,0.5470588235294118,0.549645932767818
325.0,0.5529411764705883,0.5529411764705883,0.5529411764705883,0.5323363694228662
326.0,0.5529411764705883,0.5529411764705883,0.5529411764705883,0.5472926996461698
327.0,0.5529411764705883,0.5529411764705883,0.5529411764705883,0.5324099897894308
328.0,0.5529411764705883,0.5529411764705883,0.5588235294117647,0.5352941176470587
329.0,0.5588235294117647,0.5588235294117647,0.5588235294117647,0.5490977043256112
330.0,0.5588235294117647,0.5588235294117647,0.5588235294117647,0.33274490580064386
331.0,0.5588235294117647,0.5588235294117647,0.5823529411764706,0.5854175708231913
332.0,0.5588235294117647,0.5588235294117647,0.5823529411764706,0.5913256611560179
333.0,0.5588235294117647,0.5588235294117647,0.5823529411764706,0.5895113272609699
334.0,0.5647058823529412,0.5647058823529412,0.5823529411764706,0.5882268762813583
335.0,0.5705882352941176,0.5705882352941176,0.5823529411764706,0.5909490337748996
336.0,0.5764705882352941,0.5764705882352941,0.5823529411764706,0.591605807144776
337.0,0.5764705882352941,0.5764705882352941,0.5882352941176471,0.5851045154740292
338.0,0.5823529411764706,0.5823529411764706,0.5882352941176471,0.5913316445274553
339.0,0.5823529411764706,0.5823529411764706,0.5882352941176471,0.5853547202269486
340.0,0.5882352941176471,0.5882352941176471,0.5882352941176471,0.5945994110529798
341.0,0.5882352941176471,0.5882352941176471,0.5882352941176471,0.5882352941176472
342.0,0.5882352941176471,0.5882352941176471,0.5882352941176471,0.5911566477512463
343.0,0.5882352941176471,0.5882352941176471,0.5882352941176471,0.5884860261936066
344.0,0.5882352941176471,0.5882352941176471,0.5941176470588235,0.5913551292923005
345.0,0.5882352941176471,0.5882352941176471,0.5941176470588235,0.5908823493497166
346.0,0.5941176470588235,0.5941176470588235,0.5941176470588235,0.5882352941176471
347.0,0.5941176470588235,0.5941176470588235,0.5941176470588235,0.5912123809299246
348.0,0.5941176470588235,0.5941176470588235,0.5941176470588235,0.6294117647058822
349.0,0.5941176470588235,0.5941176470588235,0.5941176470588235,0.5909722666391636
350.0,0.6,0.6,0.5941176470588235,0.5955244996185555
351.0,0.6176470588235294,0.6176470588235294,0.6,0.5916749903672535
352.0,0.6176470588235294,0.6176470588235294,0.6,0.592395324824178
353.0,0.6176470588235294,0.6176470588235294,0.611764705882353,0.30092140350640556
354.0,0.6176470588235294,0.6176470588235294,0.6176470588235294,0.6176470588235295
355.0,0.6176470588235294,0.6176470588235294,0.6176470588235294,0.6176470588235294
356.0,0.6235294117647059,0.6235294117647059,0.6235294117647059,0.5308150991883765
357.0,0.6235294117647059,0.6235294117647059,0.6294117647058823,0.5838437889674714
358.0,0.6294117647058823,0.6294117647058823,0.6294117647058823,0.6294117647058823
359.0,0.6294117647058823,0.6294117647058823,0.6470588235294118,0.7138749061292704
360.0,0.6294117647058823,0.6294117647058823,0.6588235294117647,0.3535304172761968
361.0,0.6588235294117647,0.6588235294117647,0.6705882352941176,0.6760339463420886
362.0,0.6588235294117647,0.6588235294117647,0.6764705882352942,0.7058823529411764
363.0,0.6705882352941176,0.6705882352941176,0.6823529411764706,0.6348858595203355
364.0,0.6705882352941176,0.6705882352941176,0.7,0.7
365.0,0.6882352941176471,0.6882352941176471,0.7,0.7
366.0,0.7,0.7,0.7,0.7000000000000001
367.0,0.7,0.7,0.7,0.6999999999999998
368.0,0.7,0.7,0.7,0.7
369.0,0.7,0.7,0.7,0.7
370.0,0.7,0.7,0.7,0.7
371.0,0.7,0.7,0.7,0.7
372.0,0.7,0.7,0.7,0.7
373.0,0.7,0.7,0.7,0.6999999999999998
374.0,0.7,0.7,0.7,0.7
375.0,0.7,0.7,0.7,0.7
376.0,0.7,0.7,0.7,0.7
377.0,0.7,0.7,0.7,0.7
378.0,0.7,0.7,0.7058823529411765,0.7058823529411764
379.0,0.7,0.7,0.7058823529411765,0.7058823529411764
380.0,0.7058823529411765,0.7058823529411765,0.7058823529411765,0.7058823529411765
381.0,0.7058823529411765,0.7058823529411765,0.7058823529411765,0.7058823529411765
382.0,0.7058823529411765,0.7058823529411765,0.7058823529411765,0.5235294117647059
383.0,0.7058823529411765,0.7058823529411765,0.7058823529411765,0.7058823529411764
384.0,0.7058823529411765,0.7058823529411765,0.7058823529411765,0.7058823529411765
385.0,0.7058823529411765,0.7058823529411765,0.7058823529411765,0.7058823529411765
386.0,0.7058823529411765,0.7058823529411765,0.7058823529411765,0.7058823529411765
387.0,0.7058823529411765,0.7058823529411765,0.7058823529411765,0.7058823529411765
388.0,0.7058823529411765,0.7058823529411765,0.7058823529411765,0.7058823529411764
389.0,0.7058823529411765,0.7058823529411765,0.7058823529411765,0.6975525183798927
390.0,0.7058823529411765,0.7058823529411765,0.7470588235294118,0.6001808745378556
391.0,0.7058823529411765,0.7058823529411765,0.7470588235294118,0.7612283512492456
392.0,0.7058823529411765,0.7058823529411765,0.7588235294117647,0.5618799621743475
393.0,0.7058823529411765,0.7058823529411765,0.7705882352941177,0.7677033001562016
394.0,0.7058823529411765,0.7058823529411765,0.7705882352941177,0.7687208364009988
395.0,0.7058823529411765,0.7058823529411765,0.7705882352941177,0.7689030854746219
396.0,0.7058823529411765,0.7058823529411765,0.7823529411764706,0.4764705882352941
397.0,0.7058823529411765,0.7058823529411765,0.7823529411764706,0.4764705882352941
398.0,0.7352941176470589,0.7352941176470589,0.7823529411764706,0.50320658273519
399.0,0.7411764705882353,0.7411764705882353,0.7823529411764706,0.4931359006566013
400.0,0.7470588235294118,0.7470588235294118,0.7882352941176469,0.8098259103235292
401.0,0.7470588235294118,0.7470588235294118,0.7941176470588235,0.7941176470588235
402.0,0.7588235294117647,0.7588235294117647,0.7941176470588235,0.7941176470588235
403.0,0.7647058823529411,0.7647058823529411,0.7941176470588235,0.7941176470588236
404.0,0.7705882352941177,0.7705882352941177,0.7941176470588235,0.7941176470588234
405.0,0.7764705882352941,0.7764705882352941,0.7941176470588235,0.7941176470588235
406.0,0.7764705882352941,0.7764705882352941,0.7941176470588235,0.7941176470588236
407.0,0.7882352941176469,0.7882352941176469,0.7941176470588235,0.7941176470588235
408.0,0.7882352941176469,0.7882352941176469,0.7941176470588235,0.7941176470588235
409.0,0.7882352941176469,0.7882352941176469,0.7941176470588235,0.7941176470588234
410.0,0.7882352941176469,0.7882352941176469,0.7941176470588235,0.7941176470588234
411.0,0.7941176470588235,0.7941176470588235,0.7941176470588235,0.7941176470588235
412.0,0.7941176470588235,0.7941176470588235,0.7941176470588235,0.7941176470588234
413.0,0.7941176470588235,0.7941176470588235,0.7941176470588235,0.7941176470588235
414.0,0.7941176470588235,0.7941176470588235,0.7941176470588235,0.7941176470588235
415.0,0.7941176470588235,0.7941176470588235,0.7941176470588235,0.7941176470588236
416.0,0.7941176470588235,0.7941176470588235,0.7941176470588235,0.7941176470588235
417.0,0.7941176470588235,0.7941176470588235,0.7941176470588235,0.7941176470588235
418.0,0.7941176470588235,0.7941176470588235,0.7941176470588235,0.7941176470588234
419.0,0.7941176470588235,0.7941176470588235,0.7941176470588235,0.6852900810914064
420.0,0.7941176470588235,0.7941176470588235,0.8,0.8
421.0,0.7941176470588235,0.7941176470588235,0.8,0.8
422.0,0.7941176470588235,0.7941176470588235,0.8,0.8
423.0,0.8,0.8,0.8,0.8
424.0,0.8,0.8,0.8,0.7968845669432338
425.0,0.8,0.8,0.8,0.8000000000000002
426.0,0.8,0.8,0.8,0.8
427.0,0.8,0.8,0.8,0.8
428.0,0.8,0.8,0.8,0.7999999999999999
429.0,0.8,0.8,0.8,0.8
430.0,0.8,0.8,0.8,0.8
431.0,0.8,0.8,0.8,0.8
432.0,0.8,0.8,0.8,0.8
433.0,0.8,0.8,0.8,0.8
434.0,0.8,0.8,0.8,0.8
435.0,0.8,0.8,0.8,0.8
436.0,0.8,0.8,0.8,0.8
437.0,0.8,0.8,0.8,0.8
438.0,0.8,0.8,0.8058823529411765,0.7999999999999999
439.0,0.8058823529411765,0.8058823529411765,0.8058823529411765,0.8058823529411765
440.0,0.8058823529411765,0.8058823529411765,0.8058823529411765,0.8058823529411765
441.0,0.8058823529411765,0.8058823529411765,0.8058823529411765,0.8058823529411765
442.0,0.8058823529411765,0.8058823529411765,0.8058823529411765,0.8058823529411765
443.0,0.8058823529411765,0.8058823529411765,0.8058823529411765,0.8058823529411764
444.0,0.8058823529411765,0.8058823529411765,0.8058823529411765,0.7853468816415057
445.0,0.8058823529411765,0.8058823529411765,0.8058823529411765,0.8058823529411766
446.0,0.8058823529411765,0.8058823529411765,0.8058823529411765,0.8058823529411765
447.0,0.8058823529411765,0.8058823529411765,0.8058823529411765,0.8058823529411765
448.0,0.8058823529411765,0.8058823529411765,0.8058823529411765,0.78374939490038
449.0,0.8058823529411765,0.8058823529411765,0.8058823529411765,0.8052566169449643
450.0,0.8058823529411765,0.8058823529411765,0.8058823529411765,0.8082062140234462
451.0,0.8058823529411765,0.8058823529411765,0.8058823529411765,0.7959750124533089
452.0,0.8117647058823529,0.8117647058823529,0.8058823529411765,0.8058823529411766
453.0,0.8117647058823529,0.8117647058823529,0.8058823529411765,0.8058823529411764
454.0,0.8117647058823529,0.8117647058823529,0.8058823529411765,0.8058823529411765
455.0,0.8117647058823529,0.8117647058823529,0.8058823529411765,0.8058823529411765
456.0,0.8117647058823529,0.8117647058823529,0.8117647058823529,0.8147728820117154
457.0,0.8117647058823529,0.8117647058823529,0.8117647058823529,0.8117647058823529
458.0,0.8117647058823529,0.8117647058823529,0.8117647058823529,0.8117647058823529
459.0,0.8117647058823529,0.8117647058823529,0.8117647058823529,0.811764705882353
460.0,0.8117647058823529,0.8117647058823529,0.8117647058823529,0.8117647058823529
461.0,0.8117647058823529,0.8117647058823529,0.8117647058823529,0.8117647058823528
462.0,0.8117647058823529,0.8117647058823529,0.8117647058823529,0.8117647058823529
463.0,0.8117647058823529,0.8117647058823529,0.8117647058823529,0.8117647058823529
464.0,0.8117647058823529,0.8117647058823529,0.8117647058823529,0.8059692335321071
465.0,0.8117647058823529,0.8117647058823529,0.8117647058823529,0.8060002430142009
466.0,0.8117647058823529,0.8117647058823529,0.8117647058823529,0.8117647058823529
467.0,0.8117647058823529,0.8117647058823529,0.8117647058823529,0.8117647058823529
468.0,0.8117647058823529,0.8117647058823529,0.8117647058823529,0.8117647058823529
469.0,0.8117647058823529,0.8117647058823529,0.8117647058823529,0.8117647058823529
470.0,0.8176470588235294,0.8176470588235294,0.8176470588235294,0.8176470588235295
471.0,0.8176470588235294,0.8176470588235294,0.8176470588235294,0.8176470588235295
472.0,0.8176470588235294,0.8176470588235294,0.8176470588235294,0.8176470588235294
473.0,0.8176470588235294,0.8176470588235294,0.8176470588235294,0.6571043449779316
474.0,0.8176470588235294,0.8176470588235294,0.8176470588235294,0.8176470588235294
475.0,0.8176470588235294,0.8176470588235294,0.8176470588235294,0.8176470588235294
476.0,0.8176470588235294,0.8176470588235294,0.8176470588235294,0.8176470588235293
477.0,0.8176470588235294,0.8176470588235294,0.8176470588235294,0.8176470588235293
478.0,0.8176470588235294,0.8176470588235294,0.8176470588235294,0.8176470588235294
479.0,0.8176470588235294,0.8176470588235294,0.8176470588235294,0.8176470588235295
480.0,0.8176470588235294,0.8176470588235294,0.8176470588235294,0.8176470588235294
481.0,0.8176470588235294,0.8176470588235294,0.8176470588235294,0.8176470588235294
482.0,0.8176470588235294,0.8176470588235294,0.8176470588235294,0.8176470588235294
483.0,0.8176470588235294,0.8176470588235294,0.8176470588235294,0.8176470588235293
484.0,0.8176470588235294,0.8176470588235294,0.8235294117647058,0.823529411764706
485.0,0.8176470588235294,0.8176470588235294,0.8235294117647058,0.6626061761255719
486.0,0.8176470588235294,0.8176470588235294,0.8235294117647058,0.8235294117647058
487.0,0.8176470588235294,0.8176470588235294,0.8235294117647058,0.823529411764706
488.0,0.8176470588235294,0.8176470588235294,0.8235294117647058,0.8235294117647058
489.0,0.8176470588235294,0.8176470588235294,0.8235294117647058,0.8235294117647058
490.0,0.8176470588235294,0.8176470588235294,0.8235294117647058,0.47647058823529403
491.0,0.8235294117647058,0.8235294117647058,0.8235294117647058,0.8235294117647058
492.0,0.8235294117647058,0.8235294117647058,0.8235294117647058,0.8235294117647057
493.0,0.8235294117647058,0.8235294117647058,0.8235294117647058,0.8176470588235293
494.0,0.8235294117647058,0.8235294117647058,0.8235294117647058,0.8235294117647058
495.0,0.8235294117647058,0.8235294117647058,0.8235294117647058,0.8235294117647058
496.0,0.8235294117647058,0.8235294117647058,0.8235294117647058,0.8235294117647058
497.0,0.8235294117647058,0.8235294117647058,0.8235294117647058,0.8235294117647058
498.0,0.8235294117647058,0.8235294117647058,0.8235294117647058,0.8235294117647058
499.0,0.8235294117647058,0.8235294117647058,0.8235294117647058,0.8235294117647058
500.0,0.8235294117647058,0.8235294117647058,0.8235294117647058,0.6573088990618247
501.0,0.8235294117647058,0.8235294117647058,0.8235294117647058,0.8235294117647058
502.0,0.8235294117647058,0.8235294117647058,0.8235294117647058,0.8235294117647058
503.0,0.8235294117647058,0.8235294117647058,0.8235294117647058,0.8235294117647058
504.0,0.8235294117647058,0.8235294117647058,0.8235294117647058,0.6534004850949345
505.0,0.8235294117647058,0.8235294117647058,0.923529411764706,0.0
506.0,0.8235294117647058,0.8235294117647058,0.9529411764705882,0.6841313679525878
507.0,0.8235294117647058,0.8235294117647058,0.9647058823529412,0.5080715371594624
508.0,0.8235294117647058,0.8235294117647058,0.976470588235294,0.8235294117647058
509.0,0.8235294117647058,0.8235294117647058,0.976470588235294,0.9231012544929987
510.0,0.8235294117647058,0.8235294117647058,0.9941176470588236,0.8975494837696761
511.0,0.8470588235294118,0.8470588235294118,0.9941176470588236,0.9614425215244663
512.0,0.8764705882352941,0.8764705882352941,0.9941176470588236,0.9246330725024184
513.0,0.8823529411764706,0.8823529411764706,1.0,1.0
514.0,0.8823529411764706,0.8823529411764706,1.0,1.0
515.0,0.8823529411764706,0.8823529411764706,1.0,0.6798736810429451
516.0,0.8941176470588236,0.8941176470588236,1.0,0.5489113419233814
517.0,0.9470588235294116,0.9470588235294116,1.0,1.0
518.0,0.9647058823529412,0.9647058823529412,1.0,1.0
519.0,0.9705882352941176,0.9705882352941176,1.0,0.9698810048076433
520.0,0.9705882352941176,0.9705882352941176,1.0,0.823529411764706
521.0,0.9941176470588236,0.9941176470588236,1.0,0.9381356929224779
522.0,1.0,1.0,1.0,0.4665897294909254
523.0,1.0,1.0,1.0,0.6645672292894497
524.0,1.0,1.0,1.0,0.7756418766667103
525.0,1.0,1.0,1.0,0.9581181002237865
526.0,1.0,1.0,1.0,0.9344821308549497


==> fig/app_err/KNeighborsRegressor_learn.csv <==
train size,train mean,train std,test mean,test std,fit time mean,fit time std
0.1,1.0,0.0,0.584193531277793,0.0906235308110715,0.001592111587524414,4.211041788894723e-06
0.15000000000000002,1.0,0.0,0.6831861859491049,0.05232161516284071,0.0016476631164550782,1.374242704497259e-05
0.2,1.0,0.0,0.7246411319744824,0.04567036212912874,0.0016878366470336914,3.1157404327428174e-05
0.25,1.0,0.0,0.7666919334688557,0.03272358726711114,0.0017480134963989257,1.7277057896414646e-05
0.30000000000000004,1.0,0.0,0.798976212886171,0.04359257916114462,0.0017934799194335937,2.3012321319845462e-05
0.35,1.0,0.0,0.822901651752208,0.027590992622775565,0.00183868408203125,2.1164265652820728e-05
0.4,1.0,0.0,0.82831486363474,0.034023151297488605,0.0018820047378540039,2.594319535280301e-05
0.45000000000000007,1.0,0.0,0.8399349795642552,0.03108831867464447,0.0020097970962524416,4.964800577931555e-05
0.5,1.0,0.0,0.8429764289842201,0.03511482964707867,0.0020386695861816405,4.377144348794195e-05
0.55,1.0,0.0,0.8506726525952402,0.016035619244383698,0.0021080255508422853,5.370931379921432e-05
0.6,1.0,0.0,0.8564965279466108,0.013567649534824791,0.002165389060974121,6.943525559757108e-05
0.65,1.0,0.0,0.8608737917648301,0.022056495545459423,0.0022395849227905273,7.852953909810717e-05
0.7000000000000001,1.0,0.0,0.8675492035550345,0.02030921353846325,0.002293109893798828,8.959166205462746e-05
0.75,1.0,0.0,0.8816333589188625,0.024902062004112213,0.0023215770721435546,0.00010462899311900494
0.8,1.0,0.0,0.8864930221007032,0.02793231782098935,0.00236659049987793,8.877209640439592e-05
0.85,1.0,0.0,0.8933035437560207,0.02949112653407669,0.002414083480834961,5.9179141464592275e-05
0.9,1.0,0.0,0.8703502470782025,0.03994842653480707,0.0024457693099975584,1.8803972216421687e-05


==> fig/app_err/KernelRidgeRegressor_2DegreePolyKernel_example.csv <==
FF idx,train true,train predicted,test true,test predicted
0.0,0.0,0.0,0.0,0.10465252539142966
1.0,0.0,0.012474624207243323,0.0,0.0
2.0,0.0,0.0,0.0,0.06403401494026184
3.0,0.0,0.0,0.0,0.33635387290269136
4.0,0.0,0.0,0.0,0.0
5.0,0.0,0.016830556094646454,0.0,0.07714238110929728
6.0,0.0,0.03391476487740874,0.0,0.8202326353639364
7.0,0.0,0.0,0.0,0.0
8.0,0.0,0.004248689627274871,0.0,0.0
9.0,0.0,0.0,0.0,0.0
10.0,0.0,0.015087857842445374,0.0,0.0
11.0,0.0,0.0,0.0,0.0
12.0,0.0,0.011936497641727328,0.0,0.297129069454968
13.0,0.0,0.0,0.0,0.07338753389194608
14.0,0.0,0.0,0.0,0.0
15.0,0.0,0.004976623225957155,0.0,0.0
16.0,0.0,0.003919459762983024,0.0,0.0
17.0,0.0,0.000482095405459404,0.0,0.8547910582274199
18.0,0.0,0.0,0.0,0.0
19.0,0.0,0.004440464312210679,0.0,0.023827362339943647
20.0,0.0,0.0,0.0,0.046421765349805355
21.0,0.0,0.0,0.0,0.05770378094166517
22.0,0.0,0.00124342180788517,0.0,0.0
23.0,0.0,0.00864814454689622,0.0,0.0
24.0,0.0,0.012729577720165253,0.0,0.05316357500851154
25.0,0.0,0.0,0.0,0.0
26.0,0.0,0.0,0.0,0.0
27.0,0.0,0.02389582246541977,0.0,0.0
28.0,0.0,0.06044261669740081,0.0,0.012149532791227102
29.0,0.0,0.05353586981073022,0.0,0.0
30.0,0.0,0.0,0.0,0.009999745758250356
31.0,0.0,0.0,0.0,0.025277942419052124
32.0,0.0,0.0,0.0,0.329463142901659
33.0,0.0,0.022335647139698267,0.0,0.0
34.0,0.0,0.006177918054163456,0.0,0.0
35.0,0.0,0.0,0.0,0.11537671135738492
36.0,0.0,0.0,0.0,0.0
37.0,0.0,0.0,0.0,0.0
38.0,0.0,0.00030919909477233887,0.0,0.04382651299238205
39.0,0.0,0.006125975865870714,0.0,0.45418609865009785
40.0,0.0,0.01433054730296135,0.0,0.006115672877058387
41.0,0.0,0.0067100124433636665,0.0,0.0
42.0,0.0,0.00975215807557106,0.0,0.5421445484971628
43.0,0.0,0.024962379597127438,0.0,0.08116096490994096
44.0,0.0,0.004320592153817415,0.0,0.0
45.0,0.0,0.07215616758912802,0.0,0.01604417385533452
46.0,0.0,0.031396834179759026,0.0,0.06331035774201155
47.0,0.0,0.07876879815012217,0.0,0.0
48.0,0.0,0.00029155099764466286,0.0,0.5512903477065265
49.0,0.0,0.034129671985283494,0.0,0.01867428212426603
50.0,0.0,0.0,0.0,0.012383917346596718
51.0,0.0,0.0,0.0,0.39496535155922174
52.0,0.0,0.0,0.0,0.0
53.0,0.0,0.0497709687333554,0.0,0.005163467954844236
54.0,0.0,0.0,0.0,0.0
55.0,0.0,0.0,0.0,0.0030613162089139223
56.0,0.0,0.0020134905353188515,0.0,0.0
57.0,0.0,0.0,0.0,0.0
58.0,0.0,0.044021980836987495,0.0,0.0
59.0,0.0,0.23946337681263685,0.0,0.0
60.0,0.0,0.012144779320806265,0.0,0.053754628635942936
61.0,0.0,0.021798676578328013,0.0,0.0
62.0,0.0,0.0,0.0,0.0
63.0,0.0,0.1907310561509803,0.0,0.01332693500444293
64.0,0.0,0.0,0.0,0.03962525795213878
65.0,0.0,0.030861170031130314,0.0,0.037043137243017554
66.0,0.0,0.01576586766168475,0.0,0.0
67.0,0.0,0.012749091489240527,0.0,0.05376789532601833
68.0,0.0,0.0,0.0,0.0
69.0,0.0,0.0,0.0,0.0
70.0,0.0,0.0,0.0,0.01251998357474804
71.0,0.0,0.0,0.0,0.0586672043427825
72.0,0.0,0.0,0.0,0.025248449994251132
73.0,0.0,0.0,0.0,0.8058114452287555
74.0,0.0,0.0,0.0,0.33730097208172083
75.0,0.0,0.01977720856666565,0.0,0.005596834234893322
76.0,0.0,0.00214868551120162,0.0,0.014237824361771345
77.0,0.0,0.0,0.0,0.015614178497344255
78.0,0.0,0.0387430302798748,0.0,0.04024303983896971
79.0,0.0,0.18160225404426455,0.0,0.0
80.0,0.0,0.03866192209534347,0.0,0.004755545174703002
81.0,0.0,0.0,0.0,0.007500291336327791
82.0,0.0,0.016135105630382895,0.0,0.8596122423186898
83.0,0.0,0.022800778970122337,0.0,0.0009267935529351234
84.0,0.0,0.012374346610158682,0.0,0.03967024362646043
85.0,0.0,0.008051189361140132,0.0,0.0164386173710227
86.0,0.0,0.027879299595952034,0.0,0.0
87.0,0.0,0.0,0.0,0.01386045292019844
88.0,0.0,0.0,0.0,0.20812002662569284
89.0,0.0,0.0,0.0,0.0
90.0,0.0,0.002281283028423786,0.0,0.0
91.0,0.0,0.007124475669115782,0.0,0.04174425266683102
92.0,0.0,0.0,0.0,0.0
93.0,0.0,0.0,0.0,0.007021447643637657
94.0,0.0,0.09391832584515214,0.0,0.02616795152425766
95.0,0.023529411764705882,0.015410457272082567,0.0,0.046086099930107594
96.0,0.023529411764705882,0.26793766260379925,0.0,0.0
97.0,0.023529411764705882,0.009132344275712967,0.0,0.0
98.0,0.023529411764705882,0.06404704228043556,0.0,0.0038270377553999424
99.0,0.023529411764705882,0.00415482884272933,0.011764705882352941,0.022661509923636913
100.0,0.023529411764705882,0.07925497367978096,0.023529411764705882,0.2370632587117143
101.0,0.023529411764705882,0.10379279218614101,0.023529411764705882,0.09655838273465633
102.0,0.023529411764705882,0.018757698591798544,0.023529411764705882,0.05122781731188297
103.0,0.023529411764705882,0.0,0.023529411764705882,0.0
104.0,0.029411764705882356,0.07896145433187485,0.023529411764705882,0.010751313529908657
105.0,0.029411764705882356,0.08876109309494495,0.023529411764705882,0.013999967835843563
106.0,0.029411764705882356,0.0,0.023529411764705882,0.342240234836936
107.0,0.029411764705882356,0.04901915229856968,0.023529411764705882,0.27441314078168944
108.0,0.029411764705882356,0.036922916769981384,0.023529411764705882,0.05585631914436817
109.0,0.029411764705882356,0.06341162277385592,0.023529411764705882,0.0
110.0,0.035294117647058816,0.0,0.023529411764705882,0.2617799480794929
111.0,0.035294117647058816,0.0,0.023529411764705882,0.0026398077607154846
112.0,0.035294117647058816,0.07248762808740139,0.023529411764705882,0.06356209330260754
113.0,0.035294117647058816,0.3506994564086199,0.023529411764705882,0.028071213979274035
114.0,0.035294117647058816,0.08568549156188965,0.023529411764705882,0.0
115.0,0.035294117647058816,0.05494372546672821,0.029411764705882356,0.06236393004655838
116.0,0.035294117647058816,0.1264852862805128,0.029411764705882356,0.0681339530274272
117.0,0.047058823529411764,0.08349470724351704,0.029411764705882356,0.061005501076579094
118.0,0.047058823529411764,0.10803725058212876,0.029411764705882356,0.04131978377699852
119.0,0.052941176470588235,0.10599071905016899,0.029411764705882356,0.05074945604428649
120.0,0.052941176470588235,0.04529827897204086,0.029411764705882356,0.05661164131015539
121.0,0.052941176470588235,0.3430586368776858,0.029411764705882356,0.06450015679001808
122.0,0.052941176470588235,0.0882403933792375,0.029411764705882356,0.035358642693609
123.0,0.052941176470588235,0.026640186260920018,0.035294117647058816,0.0
124.0,0.052941176470588235,0.03890191880054772,0.047058823529411764,0.11914135701954365
125.0,0.052941176470588235,0.10113802924752235,0.047058823529411764,0.07164226868189871
126.0,0.052941176470588235,0.13725314941257238,0.047058823529411764,0.11364424927160144
127.0,0.052941176470588235,0.06755623331991956,0.047058823529411764,0.10232035676017404
128.0,0.052941176470588235,0.08163204957963899,0.047058823529411764,0.09649357432499528
129.0,0.052941176470588235,0.20661833370104432,0.047058823529411764,0.12452857266180217
130.0,0.052941176470588235,0.09353828855091706,0.052941176470588235,0.120734843891114
131.0,0.12941176470588234,0.1520415712147951,0.052941176470588235,0.01559877535328269
132.0,0.1588235294117647,0.1508404656779021,0.052941176470588235,0.09094428725074977
133.0,0.1588235294117647,0.15690526110120118,0.052941176470588235,0.19740882655605674
134.0,0.16470588235294115,0.24675885029137135,0.052941176470588235,0.34954008227214217
135.0,0.16470588235294115,0.2189644481986761,0.052941176470588235,0.07848337228642777
136.0,0.17647058823529413,0.2075231708586216,0.052941176470588235,0.15223777201026678
137.0,0.2058823529411765,0.16838151076808572,0.052941176470588235,0.14849387668073177
138.0,0.2058823529411765,0.19595903856679797,0.052941176470588235,0.07750455103814602
139.0,0.2058823529411765,0.23092760774306953,0.052941176470588235,0.061459204473067075
140.0,0.2058823529411765,0.15895850700326264,0.052941176470588235,0.21043348032981157
141.0,0.2058823529411765,0.2176402215845883,0.052941176470588235,0.05566682980861515
142.0,0.2058823529411765,0.20391326677054167,0.052941176470588235,0.35360366106033325
143.0,0.2058823529411765,0.18238953524269164,0.052941176470588235,0.10500291222706437
144.0,0.21176470588235294,0.22520997712854296,0.052941176470588235,0.1642040009610355
145.0,0.21176470588235294,0.16387356852646917,0.07058823529411765,0.0
146.0,0.21176470588235294,0.2946814405731857,0.07647058823529412,0.8460226804018021
147.0,0.21176470588235294,0.15762772306334227,0.1,0.0838317017769441
148.0,0.21176470588235294,0.1240244023501873,0.1,0.015003180538769811
149.0,0.21176470588235294,0.2887863526120782,0.10588235294117647,0.0
150.0,0.21176470588235294,0.20233367977198213,0.10588235294117647,0.32520122826099396
151.0,0.21176470588235294,0.16991828649770468,0.15294117647058825,0.36098523810505867
152.0,0.21176470588235294,0.35248040640726686,0.1588235294117647,0.14466577023267746
153.0,0.21176470588235294,0.24858360446523875,0.1588235294117647,0.11521236156113446
154.0,0.21176470588235294,0.1492261978564784,0.1588235294117647,0.12731758481822908
155.0,0.21176470588235294,0.3029330694116652,0.1588235294117647,0.1383813670836389
156.0,0.21176470588235294,0.19929142703767866,0.1588235294117647,0.1687051858752966
157.0,0.21176470588235294,0.1838764405110851,0.1588235294117647,0.16286016767844558
158.0,0.2352941176470588,0.22434618417173624,0.18235294117647055,0.12974670459516346
159.0,0.2352941176470588,0.13591137854382396,0.21176470588235294,0.25623261043801904
160.0,0.2352941176470588,0.18361072428524494,0.21176470588235294,0.3008361174724996
161.0,0.2352941176470588,0.18901062896475196,0.21176470588235294,0.25362189253792167
162.0,0.2411764705882353,0.3215920268557966,0.21176470588235294,0.27540074195712805
163.0,0.24705882352941175,0.2793284875806421,0.21176470588235294,0.2639438766054809
164.0,0.24705882352941175,0.34109710389748216,0.21176470588235294,0.1882682133000344
165.0,0.24705882352941175,0.2500488799996674,0.21176470588235294,0.23240912007167935
166.0,0.24705882352941175,0.22945360676385462,0.21176470588235294,0.12233396852388978
167.0,0.24705882352941175,0.2546948235249147,0.21176470588235294,0.23532501026056707
168.0,0.24705882352941175,0.29807113809511065,0.2352941176470588,0.1948163448832929
169.0,0.2529411764705882,0.2505071237683296,0.2352941176470588,0.2222662279382348
170.0,0.2529411764705882,0.23515236959792674,0.2411764705882353,0.29653452103957534
171.0,0.2529411764705882,0.2581695751287043,0.2411764705882353,0.09706218191422522
172.0,0.2529411764705882,0.23853259137831628,0.2411764705882353,0.275610008276999
173.0,0.2529411764705882,0.24274011072702706,0.24705882352941175,0.24429997929837555
174.0,0.2647058823529412,0.18712595058605075,0.24705882352941175,0.26091654459014535
175.0,0.28823529411764703,0.1137346588075161,0.24705882352941175,0.3155398825183511
176.0,0.3,0.33057119604200125,0.24705882352941175,0.3244440914131701
177.0,0.3,0.3533485373482108,0.24705882352941175,0.2933262474834919
178.0,0.3,0.34282496105879545,0.2529411764705882,0.28049759729765356
179.0,0.3,0.32881918689236045,0.2529411764705882,0.2059591303113848
180.0,0.3,0.3024004907347262,0.2529411764705882,0.2460064257029444
181.0,0.3647058823529412,0.3861117344349623,0.27058823529411763,0.20294868713244796
182.0,0.3647058823529412,0.4015257931314409,0.2823529411764706,0.3666804381646216
183.0,0.3647058823529412,0.37016643141396344,0.28823529411764703,0.10954940388910472
184.0,0.3647058823529412,0.31694808951579034,0.29411764705882354,0.09855732694268227
185.0,0.3647058823529412,0.35281636007130146,0.3,0.3622048618271947
186.0,0.3647058823529412,0.3913657290395349,0.3,0.23829145869240165
187.0,0.3705882352941177,0.4030273938551545,0.3,0.090567946434021
188.0,0.3705882352941177,0.40375461953226477,0.3,0.2755322833545506
189.0,0.3705882352941177,0.38594042730983347,0.3,0.35471998318098485
190.0,0.3705882352941177,0.246890822367277,0.3,0.3485482083633542
191.0,0.3705882352941177,0.3757772889221087,0.3176470588235294,0.05355264595709741
192.0,0.3705882352941177,0.3540749872336164,0.3352941176470588,0.8282524310052395
193.0,0.3764705882352941,0.3516878493828699,0.35294117647058826,0.32688578695524484
194.0,0.3764705882352941,0.41562571097165346,0.3588235294117647,0.37117624399252236
195.0,0.3764705882352941,0.3997232865076512,0.3647058823529412,0.38839509908575565
196.0,0.38235294117647056,0.32791955466382205,0.3647058823529412,0.37202142213936895
197.0,0.38235294117647056,0.3701333055505529,0.3647058823529412,0.21930069726658985
198.0,0.38235294117647056,0.36150274670217186,0.3647058823529412,0.4177297707647085
199.0,0.3882352941176471,0.3904388372320682,0.3647058823529412,0.3951410357840359
200.0,0.3941176470588235,0.3559449625900015,0.3647058823529412,0.30926684418227524
201.0,0.4,0.3751004231162369,0.3647058823529412,0.36237009707838297
202.0,0.4,0.36126980744302273,0.3647058823529412,0.3948565633036196
203.0,0.4235294117647059,0.4161218721419573,0.3647058823529412,0.3481573578901589
204.0,0.4235294117647059,0.44847241835668683,0.3705882352941177,0.36112679459620267
205.0,0.4294117647058823,0.40344845969229937,0.3705882352941177,0.3995834900997579
206.0,0.4411764705882353,0.4470944213680923,0.3764705882352941,0.32204089767765254
207.0,0.4411764705882353,0.7041816110722721,0.38235294117647056,0.39111703529488295
208.0,0.4411764705882353,0.48150101921055466,0.38235294117647056,0.38964193232823163
209.0,0.4411764705882353,0.4881258480018005,0.38235294117647056,0.314460399444215
210.0,0.4411764705882353,0.43827230855822563,0.3882352941176471,0.40109618357382715
211.0,0.4411764705882353,0.4111867119790986,0.3882352941176471,0.3696032470325008
212.0,0.4470588235294118,0.42456032161135226,0.3941176470588235,0.36310198344290257
213.0,0.4470588235294118,0.5066102673299611,0.4,0.40567409398499876
214.0,0.4529411764705882,0.4534230186836794,0.4117647058823529,0.3286292233970016
215.0,0.4529411764705882,0.4611874968977645,0.4235294117647059,0.5667806044220924
216.0,0.4529411764705882,0.48378205322660506,0.4235294117647059,0.5697390213608742
217.0,0.4588235294117647,0.41980262426659465,0.4235294117647059,0.45853173185605556
218.0,0.4588235294117647,0.4487946139415726,0.4235294117647059,0.7589619809878059
219.0,0.4588235294117647,0.4516708832234144,0.4294117647058823,0.4048388092778623
220.0,0.4588235294117647,0.4188925401540473,0.4294117647058823,0.3298344877548516
221.0,0.4588235294117647,0.4269140735268593,0.4294117647058823,0.403733252780512
222.0,0.4647058823529412,0.43973538442514837,0.4294117647058823,0.3422813202487305
223.0,0.4647058823529412,0.41605461190920323,0.4411764705882353,0.45219810015987605
224.0,0.4647058823529412,0.4646885007387027,0.4411764705882353,0.4862728677690029
225.0,0.4705882352941176,0.45251099253073335,0.4470588235294118,0.4887837360147387
226.0,0.4705882352941176,0.47109454311430454,0.4470588235294118,0.4974676043493673
227.0,0.4764705882352941,0.6002250947058201,0.4470588235294118,0.49674022081308067
228.0,0.4764705882352941,0.5484081218019128,0.4529411764705882,0.0
229.0,0.4764705882352941,0.46522052912041545,0.4529411764705882,0.4813917361898348
230.0,0.4764705882352941,0.5723649957217276,0.4529411764705882,0.4320887131616473
231.0,0.4764705882352941,0.5848160437308252,0.4529411764705882,0.4058624639874324
232.0,0.4764705882352941,0.6398469600826502,0.4529411764705882,0.5022213930496946
233.0,0.4764705882352941,0.5262202003505081,0.4588235294117647,0.36139897373504937
234.0,0.4764705882352941,0.46973623847588897,0.4647058823529412,0.4712648087879643
235.0,0.4764705882352941,0.4154940387234092,0.4647058823529412,0.44843844836577773
236.0,0.4764705882352941,0.5873357455711812,0.4647058823529412,0.47331369505263865
237.0,0.4764705882352941,0.5954855433665216,0.4647058823529412,0.384011251386255
238.0,0.4764705882352941,0.5924758492037654,0.4647058823529412,0.0
239.0,0.4764705882352941,0.4753457703627646,0.4647058823529412,0.4970520121278241
240.0,0.4764705882352941,0.48653221083804965,0.4705882352941176,0.3789898353861645
241.0,0.4764705882352941,0.6295248079113662,0.4705882352941176,0.3043696600943804
242.0,0.4764705882352941,0.6589977024123073,0.4764705882352941,0.5686378703685477
243.0,0.4764705882352941,0.571534730726853,0.4764705882352941,0.5702335643582046
244.0,0.4764705882352941,0.5944988485425711,0.4764705882352941,0.4737446582876146
245.0,0.4764705882352941,0.47569057415239513,0.4764705882352941,0.5489131874637678
246.0,0.4764705882352941,0.4813727643340826,0.4764705882352941,0.5689021754078567
247.0,0.4764705882352941,0.46093212824780494,0.4764705882352941,0.539245983120054
248.0,0.4764705882352941,0.487746937898919,0.4764705882352941,0.475666975020431
249.0,0.4764705882352941,0.49166629067622125,0.4764705882352941,0.6367199933156371
250.0,0.4764705882352941,0.5750322360545397,0.4764705882352941,0.7168332850560546
251.0,0.4764705882352941,0.4711451609618962,0.4764705882352941,0.47252276353538036
252.0,0.4764705882352941,0.6139520504511893,0.4764705882352941,0.5927466644207016
253.0,0.4764705882352941,0.6670841854065657,0.4764705882352941,0.4635883121518418
254.0,0.4764705882352941,0.4778553401120007,0.4764705882352941,0.5181749956682324
255.0,0.4764705882352941,0.5550905547570437,0.4764705882352941,0.61966886324808
256.0,0.4764705882352941,0.51806902338285,0.4764705882352941,0.5002570850774646
257.0,0.4764705882352941,0.4784507736330852,0.4764705882352941,0.6959943845868111
258.0,0.4764705882352941,0.5879985651699826,0.4764705882352941,0.4650518177077174
259.0,0.4764705882352941,0.6310457466170192,0.4764705882352941,0.5169839314185083
260.0,0.4764705882352941,0.4871578651946038,0.4764705882352941,0.4624846960650757
261.0,0.4764705882352941,0.6223163474351168,0.4764705882352941,0.581614495255053
262.0,0.4764705882352941,0.47858365275897086,0.4764705882352941,0.5919470117660239
263.0,0.4764705882352941,0.46480963844805956,0.4764705882352941,0.455380046274513
264.0,0.4764705882352941,0.4682846568757668,0.4764705882352941,0.590962735703215
265.0,0.4764705882352941,0.5774635027628392,0.4764705882352941,0.47739278664812446
266.0,0.4764705882352941,0.47851973632350564,0.4764705882352941,0.5843527272809297
267.0,0.4764705882352941,0.5374448881484568,0.4764705882352941,0.7002152390778065
268.0,0.4764705882352941,0.4786066422238946,0.4764705882352941,0.5488466896349564
269.0,0.4764705882352941,0.5716802105307579,0.4764705882352941,0.47643683245405555
270.0,0.4764705882352941,0.5458140126429498,0.4764705882352941,0.4710779302986339
271.0,0.4764705882352941,0.4782080070581287,0.4764705882352941,0.5700675634434447
272.0,0.4764705882352941,0.723067288286984,0.4764705882352941,0.4768203408457339
273.0,0.4764705882352941,0.5621796547202393,0.4764705882352941,0.5100480950204656
274.0,0.4764705882352941,0.5192581989103928,0.4764705882352941,0.5510063290130347
275.0,0.4764705882352941,0.6112412470392883,0.4764705882352941,0.49619528092443943
276.0,0.4764705882352941,0.4717124516610056,0.4764705882352941,0.5779365814523771
277.0,0.4764705882352941,0.5327482301509008,0.4764705882352941,0.46012626658193767
278.0,0.4764705882352941,0.469570348970592,0.4764705882352941,0.4783229408785701
279.0,0.4764705882352941,0.5977368173189461,0.4764705882352941,0.46731835836544633
280.0,0.4764705882352941,0.4940795936854556,0.4764705882352941,0.6476358021609485
281.0,0.4764705882352941,0.5556212073424831,0.4764705882352941,0.4734316342510283
282.0,0.4764705882352941,0.6200406337156892,0.4764705882352941,0.6213302626274526
283.0,0.4764705882352941,0.5251136473380029,0.4764705882352941,0.5108078443445265
284.0,0.4764705882352941,0.47759967017918825,0.4764705882352941,0.5764630868798122
285.0,0.4941176470588236,0.4667014782316983,0.4764705882352941,0.4193141907453537
286.0,0.5,0.4987344992114231,0.4764705882352941,0.4744436494074762
287.0,0.5,0.5776113765314221,0.4764705882352941,0.0
288.0,0.5,0.4139973893761635,0.4764705882352941,0.5934106828644872
289.0,0.5,0.571431471966207,0.4764705882352941,0.6186727834865451
290.0,0.5,0.476471824105829,0.4764705882352941,0.47230972757097334
291.0,0.5,0.5859227571636438,0.4764705882352941,0.6762221390381455
292.0,0.5,0.5902185317827389,0.4764705882352941,0.5818105670623481
293.0,0.5,0.5853602206334472,0.4764705882352941,0.488846083288081
294.0,0.5,0.45443831104785204,0.4764705882352941,0.7880598795600235
295.0,0.5,0.4372369712218642,0.4764705882352941,0.6975402715615928
296.0,0.5,0.4864743739599362,0.4764705882352941,0.5043354853987694
297.0,0.5058823529411764,0.461141521576792,0.4941176470588236,0.3719219611957669
298.0,0.5058823529411764,0.4969112918479368,0.4941176470588236,0.684420823585242
299.0,0.5117647058823529,0.5158630250953138,0.5,0.5865318963769823
300.0,0.5235294117647059,0.6094677820801735,0.5,0.6374939661473036
301.0,0.5235294117647059,0.46512372978031635,0.5,0.533207640517503
302.0,0.5294117647058824,0.4449915335280821,0.5,0.6948822471313179
303.0,0.5294117647058824,0.48976950300857425,0.5058823529411764,0.5196233295137063
304.0,0.5294117647058824,0.48656182643026114,0.5058823529411764,0.5273765153251588
305.0,0.5294117647058824,0.506416165153496,0.5235294117647059,0.5448556384071708
306.0,0.5294117647058824,0.47345331497490406,0.5235294117647059,0.5809043953195214
307.0,0.5294117647058824,0.4928238606080413,0.5294117647058824,0.518708223477006
308.0,0.5294117647058824,0.5341260698623955,0.5294117647058824,0.5235358752543107
309.0,0.5294117647058824,0.5066204236354679,0.5294117647058824,0.5966869834810495
310.0,0.5294117647058824,0.5893159806728363,0.5294117647058824,0.46477273758500814
311.0,0.5294117647058824,0.5153096492867917,0.5294117647058824,1.0
312.0,0.5294117647058824,0.5310715460218489,0.5294117647058824,0.45477794599719346
313.0,0.5352941176470588,0.5019121086224914,0.5294117647058824,0.6209462643601
314.0,0.5352941176470588,0.574199017137289,0.5294117647058824,0.5435450556688011
315.0,0.5352941176470588,0.6167395045049489,0.5352941176470588,0.4721944238990545
316.0,0.5352941176470588,0.5365130612626672,0.5352941176470588,0.4913326003588736
317.0,0.5352941176470588,0.580159330740571,0.5411764705882353,0.6060865307226777
318.0,0.5352941176470588,0.5473512979224324,0.5411764705882353,0.6034950674511492
319.0,0.5352941176470588,0.5351463933475316,0.5411764705882353,0.5977743635885417
320.0,0.5411764705882353,0.6135135409422219,0.5411764705882353,0.5132269384339452
321.0,0.5411764705882353,0.6187861026264727,0.5470588235294118,0.3432100103236735
322.0,0.5411764705882353,0.4653811505995691,0.5470588235294118,0.29298492847010493
323.0,0.5470588235294118,0.496833928860724,0.5470588235294118,0.6154280272312462
324.0,0.5470588235294118,0.573374021332711,0.5470588235294118,0.4498143680393696
325.0,0.5529411764705883,0.5248186122626066,0.5529411764705883,0.47651999490335584
326.0,0.5529411764705883,0.4986876412294805,0.5529411764705883,0.5550097771920264
327.0,0.5529411764705883,0.5280065461993217,0.5529411764705883,0.5706455800682306
328.0,0.5529411764705883,0.4811000688932836,0.5588235294117647,0.5374561608769
329.0,0.5588235294117647,0.5965534993447363,0.5588235294117647,0.5901593999005854
330.0,0.5588235294117647,0.5610552416183054,0.5588235294117647,0.35329819144681096
331.0,0.5588235294117647,0.4143028976395726,0.5823529411764706,0.6294679418206215
332.0,0.5588235294117647,0.5440228525549173,0.5823529411764706,0.5783429248258471
333.0,0.5588235294117647,0.6308787781745195,0.5823529411764706,0.5787840629927814
334.0,0.5647058823529412,0.4998549986630678,0.5823529411764706,0.624866655562073
335.0,0.5705882352941176,0.6015853169374168,0.5823529411764706,0.6232510725967586
336.0,0.5764705882352941,0.5220620767213404,0.5823529411764706,0.6251229024492204
337.0,0.5764705882352941,0.5281836502254009,0.5882352941176471,0.6228603618219495
338.0,0.5823529411764706,0.5732822176069021,0.5882352941176471,0.5842581619508564
339.0,0.5823529411764706,0.6585823614150286,0.5882352941176471,0.5669096759520471
340.0,0.5882352941176471,0.5808957549743354,0.5882352941176471,0.6026083217002451
341.0,0.5882352941176471,0.6084864381700754,0.5882352941176471,0.5509388782083988
342.0,0.5882352941176471,0.5409808177500963,0.5882352941176471,0.6313208229839802
343.0,0.5882352941176471,0.6141315121203661,0.5882352941176471,0.5860636527650058
344.0,0.5882352941176471,0.5688426024280488,0.5941176470588235,0.6022248133085668
345.0,0.5882352941176471,0.6419177567586303,0.5941176470588235,0.6278916602022946
346.0,0.5941176470588235,0.7055376023054123,0.5941176470588235,0.6190927587449551
347.0,0.5941176470588235,0.5878696031868458,0.5941176470588235,0.62250049225986
348.0,0.5941176470588235,0.5584883680567145,0.5941176470588235,0.5832418873906136
349.0,0.5941176470588235,0.5924175227992237,0.5941176470588235,0.5834525772370398
350.0,0.6,0.6163977948017418,0.5941176470588235,0.5901126298122108
351.0,0.6176470588235294,0.6312338020652533,0.6,0.5713125299662352
352.0,0.6176470588235294,0.6208396833389997,0.6,0.604245513677597
353.0,0.6176470588235294,0.6519661862403154,0.611764705882353,0.3800226914463565
354.0,0.6176470588235294,0.6104099415242672,0.6176470588235294,0.6632780786603689
355.0,0.6176470588235294,0.5642932541668415,0.6176470588235294,0.6745543945580721
356.0,0.6235294117647059,0.47075639804825187,0.6235294117647059,0.6864185221493244
357.0,0.6235294117647059,0.4910263055935502,0.6294117647058823,0.5687955394387245
358.0,0.6294117647058823,0.5961478222161531,0.6294117647058823,0.567973243072629
359.0,0.6294117647058823,0.5517411474138498,0.6470588235294118,0.8119352053035982
360.0,0.6294117647058823,0.5537329595535994,0.6588235294117647,0.4039450194686651
361.0,0.6588235294117647,0.45288614742457867,0.6705882352941176,0.715323269367218
362.0,0.6588235294117647,0.5892230644822121,0.6764705882352942,0.6590379290282726
363.0,0.6705882352941176,0.7443788163363934,0.6823529411764706,0.4296343717724085
364.0,0.6705882352941176,0.7455271098297089,0.7,0.6764150485396385
365.0,0.6882352941176471,0.6875264905393124,0.7,0.7340700346976519
366.0,0.7,0.7567775901407003,0.7,0.6534925568848848
367.0,0.7,0.6910707745701075,0.7,0.8017267547547817
368.0,0.7,0.7157934680581093,0.7,0.6596213728189468
369.0,0.7,0.6921382062137127,0.7,0.7277809642255306
370.0,0.7,0.6838312428444624,0.7,0.7546710520982742
371.0,0.7,0.7274620737880468,0.7,0.7163600400090218
372.0,0.7,0.7079150080680847,0.7,0.6718815304338932
373.0,0.7,0.6799428574740887,0.7,0.7611680198460817
374.0,0.7,0.7158033046871424,0.7,0.7804722711443901
375.0,0.7,0.6646732278168201,0.7,0.7732681892812252
376.0,0.7,0.7073173839598894,0.7,0.6322927679866552
377.0,0.7,0.6920565590262413,0.7,0.6879951357841492
378.0,0.7,0.7222060468047857,0.7058823529411765,0.6977104619145393
379.0,0.7,0.664695942774415,0.7058823529411765,0.7343163918703794
380.0,0.7058823529411765,0.718192121013999,0.7058823529411765,0.6411579512059689
381.0,0.7058823529411765,0.7179533075541258,0.7058823529411765,0.6959094144403934
382.0,0.7058823529411765,0.6989751327782869,0.7058823529411765,0.4074073638767004
383.0,0.7058823529411765,0.712860094383359,0.7058823529411765,0.6907712277024984
384.0,0.7058823529411765,0.7004606071859598,0.7058823529411765,0.7668012995272875
385.0,0.7058823529411765,0.6920820511877537,0.7058823529411765,0.7046350929886103
386.0,0.7058823529411765,0.7240229174494743,0.7058823529411765,0.7169737741351128
387.0,0.7058823529411765,0.7124259974807501,0.7058823529411765,0.7138377092778683
388.0,0.7058823529411765,0.6493760868906975,0.7058823529411765,0.7216732893139124
389.0,0.7058823529411765,0.7388751972466707,0.7058823529411765,0.7158538345247507
390.0,0.7058823529411765,0.7385727148503065,0.7470588235294118,0.5592636144720018
391.0,0.7058823529411765,0.650768244639039,0.7470588235294118,0.016701956279575825
392.0,0.7058823529411765,0.675193328410387,0.7588235294117647,0.0
393.0,0.7058823529411765,0.7402845434844494,0.7705882352941177,0.7432409636676311
394.0,0.7058823529411765,0.7269988264888525,0.7705882352941177,0.7879144586622715
395.0,0.7058823529411765,0.7578523252159357,0.7705882352941177,0.7697445787489414
396.0,0.7058823529411765,0.6645648833364248,0.7823529411764706,0.49717677326407284
397.0,0.7058823529411765,0.6727932430803776,0.7823529411764706,0.531603590818122
398.0,0.7352941176470589,0.7297614915296435,0.7823529411764706,0.48630548757500947
399.0,0.7411764705882353,0.7418038276955485,0.7823529411764706,0.5339216813445091
400.0,0.7470588235294118,0.7776780426502228,0.7882352941176469,0.8197197669651359
401.0,0.7470588235294118,0.6183731602504849,0.7941176470588235,0.830845920892898
402.0,0.7588235294117647,0.808529743575491,0.7941176470588235,0.8264186738524586
403.0,0.7647058823529411,0.8437456615502015,0.7941176470588235,0.7964213690138422
404.0,0.7705882352941177,0.7666875347495079,0.7941176470588235,0.8126548330765218
405.0,0.7764705882352941,0.7613093759864569,0.7941176470588235,0.8038566808099858
406.0,0.7764705882352941,0.6200835295021534,0.7941176470588235,0.7025780330295675
407.0,0.7882352941176469,0.592823920189403,0.7941176470588235,0.7424725958844647
408.0,0.7882352941176469,0.5922928448999301,0.7941176470588235,0.7573364526033401
409.0,0.7882352941176469,0.5904634357430041,0.7941176470588235,0.8367298358934931
410.0,0.7882352941176469,0.5650229075690731,0.7941176470588235,0.7099799941643141
411.0,0.7941176470588235,0.7234652147162706,0.7941176470588235,0.7169423881568946
412.0,0.7941176470588235,0.8203719377634116,0.7941176470588235,0.8331044364022091
413.0,0.7941176470588235,0.7357063587405719,0.7941176470588235,0.7910098158172332
414.0,0.7941176470588235,0.7738559819408692,0.7941176470588235,0.6715840882388875
415.0,0.7941176470588235,0.7993715533521026,0.7941176470588235,0.665237324370537
416.0,0.7941176470588235,0.8461867467267439,0.7941176470588235,0.7295484720380045
417.0,0.7941176470588235,0.7831031613750383,0.7941176470588235,0.8289776818710379
418.0,0.7941176470588235,0.7372737110126764,0.7941176470588235,0.6947365032392554
419.0,0.7941176470588235,0.8133860239177011,0.7941176470588235,0.7976697008125484
420.0,0.7941176470588235,0.8065683094318956,0.8,0.7839917136589065
421.0,0.7941176470588235,0.8406272478750907,0.8,0.7712278179242276
422.0,0.7941176470588235,0.8412428794545121,0.8,0.7868172303424217
423.0,0.8,0.789755527919624,0.8,0.7410494266077876
424.0,0.8,0.7396342569263652,0.8,0.6920865187421441
425.0,0.8,0.7960123745142482,0.8,0.7631923392182216
426.0,0.8,0.7490104368771426,0.8,0.7827262656646781
427.0,0.8,0.7895219271304086,0.8,0.7534138178452849
428.0,0.8,0.7927713588578627,0.8,0.787159480387345
429.0,0.8,0.8076843153685331,0.8,0.7962433074135333
430.0,0.8,0.8017596142599359,0.8,0.7860972338239662
431.0,0.8,0.779685840359889,0.8,0.7346743487287313
432.0,0.8,0.7953418743563816,0.8,0.7420250278082676
433.0,0.8,0.7953864684677683,0.8,0.7877345031010918
434.0,0.8,0.7322437327820808,0.8,0.7625454048393294
435.0,0.8,0.7867625052458607,0.8,0.7717167147202417
436.0,0.8,0.794298698194325,0.8,0.7458171768230386
437.0,0.8,0.7221311181783676,0.8,0.7863482784014195
438.0,0.8,0.7856639404781163,0.8058823529411765,0.5897293863818049
439.0,0.8058823529411765,0.7875335341086611,0.8058823529411765,0.7824507377808914
440.0,0.8058823529411765,0.7965481660794467,0.8058823529411765,0.8108252454549074
441.0,0.8058823529411765,0.786575606209226,0.8058823529411765,0.7986300659831613
442.0,0.8058823529411765,0.760769076179713,0.8058823529411765,0.8041519067483023
443.0,0.8058823529411765,0.8181394202401862,0.8058823529411765,0.823936662520282
444.0,0.8058823529411765,0.7775915680686012,0.8058823529411765,0.7804740953724831
445.0,0.8058823529411765,0.782114761066623,0.8058823529411765,0.771906514884904
446.0,0.8058823529411765,0.8374992258613929,0.8058823529411765,0.7741756989853457
447.0,0.8058823529411765,0.7939017914468423,0.8058823529411765,0.7961871389998123
448.0,0.8058823529411765,0.8080026931129396,0.8058823529411765,0.7825041197938845
449.0,0.8058823529411765,0.8087229620432481,0.8058823529411765,1.0
450.0,0.8058823529411765,0.77547410747502,0.8058823529411765,0.7969876069109887
451.0,0.8058823529411765,0.8155637135496363,0.8058823529411765,0.7545757464831695
452.0,0.8117647058823529,0.8206907561980188,0.8058823529411765,0.8402575785294175
453.0,0.8117647058823529,0.8009127170080319,0.8058823529411765,0.7846413607476279
454.0,0.8117647058823529,0.8328621143009514,0.8058823529411765,0.7678066078806296
455.0,0.8117647058823529,0.8426846321672201,0.8058823529411765,0.7933974203187972
456.0,0.8117647058823529,0.8394943668972701,0.8117647058823529,0.7925946095492691
457.0,0.8117647058823529,0.8219192832475528,0.8117647058823529,0.7627070677699521
458.0,0.8117647058823529,0.806244682171382,0.8117647058823529,0.7992135498207062
459.0,0.8117647058823529,0.8122835359536111,0.8117647058823529,0.836351637612097
460.0,0.8117647058823529,0.8269139067269862,0.8117647058823529,0.8163923511747271
461.0,0.8117647058823529,0.7535061910748482,0.8117647058823529,0.7815542205935344
462.0,0.8117647058823529,0.765654398361221,0.8117647058823529,0.837166283512488
463.0,0.8117647058823529,0.8214339513797313,0.8117647058823529,0.7868669749004766
464.0,0.8117647058823529,0.7778676446760073,0.8117647058823529,0.0
465.0,0.8117647058823529,0.7770049764076248,0.8117647058823529,0.8331421677721664
466.0,0.8117647058823529,0.8160065142437816,0.8117647058823529,0.774390910519287
467.0,0.8117647058823529,0.8304395774612203,0.8117647058823529,0.8440413448261097
468.0,0.8117647058823529,0.803902268758975,0.8117647058823529,0.825078061199747
469.0,0.8117647058823529,0.8088506837375462,0.8117647058823529,0.7957217276562005
470.0,0.8176470588235294,0.667681525927037,0.8176470588235294,0.7012640107423067
471.0,0.8176470588235294,0.673771446570754,0.8176470588235294,0.7114831698127091
472.0,0.8176470588235294,0.737776237539947,0.8176470588235294,0.7494437568821013
473.0,0.8176470588235294,0.6904757251031697,0.8176470588235294,0.5692308209836483
474.0,0.8176470588235294,0.7458807248622179,0.8176470588235294,0.7561079813167453
475.0,0.8176470588235294,0.7923840396106243,0.8176470588235294,0.7258106744848192
476.0,0.8176470588235294,0.6335475048981607,0.8176470588235294,0.6758057032711804
477.0,0.8176470588235294,0.6309289718046784,0.8176470588235294,0.7421833984553814
478.0,0.8176470588235294,0.7372867148369551,0.8176470588235294,0.5861960537731647
479.0,0.8176470588235294,0.78325529769063,0.8176470588235294,0.8070280482061207
480.0,0.8176470588235294,0.6874431199394166,0.8176470588235294,0.8180599021725357
481.0,0.8176470588235294,0.7668843092396855,0.8176470588235294,0.7372970920987427
482.0,0.8176470588235294,0.6732041342183948,0.8176470588235294,0.7393472772091627
483.0,0.8176470588235294,0.7838962213136256,0.8176470588235294,0.8011978431604803
484.0,0.8176470588235294,0.7242151196114719,0.8235294117647058,0.6690467135049403
485.0,0.8176470588235294,0.7793920503463596,0.8235294117647058,0.9811346856877208
486.0,0.8176470588235294,0.6580701977945864,0.8235294117647058,0.7549761710688472
487.0,0.8176470588235294,0.6930483588948846,0.8235294117647058,0.6529397186823189
488.0,0.8176470588235294,0.7261915123090148,0.8235294117647058,0.8440623157657683
489.0,0.8176470588235294,0.772314035333693,0.8235294117647058,0.7625965601764619
490.0,0.8176470588235294,0.7574260653927922,0.8235294117647058,0.6439008405432105
491.0,0.8235294117647058,0.8752050288021564,0.8235294117647058,0.7086059590801597
492.0,0.8235294117647058,0.7471465980634093,0.8235294117647058,0.6802491922862828
493.0,0.8235294117647058,0.7300752294249833,0.8235294117647058,0.6922304863110185
494.0,0.8235294117647058,0.7168655605055392,0.8235294117647058,0.7029706765897572
495.0,0.8235294117647058,0.8502558202017099,0.8235294117647058,0.8908038986846805
496.0,0.8235294117647058,0.7129427483305335,0.8235294117647058,0.7247574008069932
497.0,0.8235294117647058,0.8498924053274095,0.8235294117647058,0.7742509604431689
498.0,0.8235294117647058,0.8558358403388411,0.8235294117647058,0.6894167545251548
499.0,0.8235294117647058,0.8042301777750254,0.8235294117647058,0.7266642772592604
500.0,0.8235294117647058,0.7106352979317307,0.8235294117647058,0.6058278223499656
501.0,0.8235294117647058,0.7720148265361786,0.8235294117647058,0.7407791842706501
502.0,0.8235294117647058,0.6782758627086878,0.8235294117647058,0.7430985108949244
503.0,0.8235294117647058,0.7640536008402705,0.8235294117647058,0.7186931828036904
504.0,0.8235294117647058,0.728031502570957,0.8235294117647058,0.7809234210290015
505.0,0.8235294117647058,0.77132070902735,0.923529411764706,0.2136194409104064
506.0,0.8235294117647058,0.7476409305818379,0.9529411764705882,0.6916355323046446
507.0,0.8235294117647058,0.710215256549418,0.9647058823529412,0.47226838022470474
508.0,0.8235294117647058,0.7785085784271359,0.976470588235294,0.9373746865894645
509.0,0.8235294117647058,0.6943229674361646,0.976470588235294,1.0
510.0,0.8235294117647058,0.7942038723267615,0.9941176470588236,0.9347369326278567
511.0,0.8470588235294118,0.8927373383194208,0.9941176470588236,0.8329587448388338
512.0,0.8764705882352941,0.7019893570104614,0.9941176470588236,0.5992202907800674
513.0,0.8823529411764706,0.8357798564247787,1.0,1.0
514.0,0.8823529411764706,0.9214314622804523,1.0,1.0
515.0,0.8823529411764706,0.9799648844636977,1.0,0.5753759182989597
516.0,0.8941176470588236,0.8553648786619306,1.0,0.6615548976697028
517.0,0.9470588235294116,0.9559650216251612,1.0,1.0
518.0,0.9647058823529412,0.9450669512152672,1.0,0.8365701609291136
519.0,0.9705882352941176,0.9640850722789764,1.0,0.980714944191277
520.0,0.9705882352941176,0.8933765031397343,1.0,0.9240881451405585
521.0,0.9941176470588236,0.9683627912309021,1.0,1.0
522.0,1.0,0.9267801637761295,1.0,1.0
523.0,1.0,1.0,1.0,1.0
524.0,1.0,0.9689933601766825,1.0,0.4292707899585366
525.0,1.0,0.653478127438575,1.0,1.0
526.0,1.0,0.9342368301004171,1.0,1.0


==> fig/app_err/KernelRidgeRegressor_2DegreePolyKernel_learn.csv <==
train size,train mean,train std,test mean,test std,fit time mean,fit time std
0.1,0.9849284286264532,0.006894367027042743,0.22361679633428952,0.18252962148996874,0.0034358024597167967,0.0009053593544587398
0.15000000000000002,0.9746888843634324,0.009476005830503802,0.4444615974356453,0.11150094245056356,0.0030267000198364257,0.00012713306949828105
0.2,0.9661145994220277,0.010914620010529992,0.6184091174035892,0.047171009095266433,0.0034230709075927734,0.00011496613105556042
0.25,0.9618750358553421,0.01100803675891859,0.6549094548494022,0.05024833757806325,0.0039127588272094725,0.0001331811838141432
0.30000000000000004,0.9565213088088879,0.008782822714317358,0.7010011494716242,0.05646304814398774,0.004499745368957519,0.0001525218287901542
0.35,0.9519975865611172,0.008440757471131159,0.7382594380376839,0.04848931508886062,0.005039215087890625,0.00015240065441722814
0.4,0.9516071813013023,0.006798043670143284,0.7428904219332055,0.07642839680769818,0.005759668350219726,0.00016920930548906885
0.45000000000000007,0.9497122596968459,0.00634571654346482,0.7803353612093875,0.04033736588170817,0.006446146965026855,0.00014172208608983914
0.5,0.9484583046653136,0.005365807635224667,0.7928962733690855,0.02986785146366578,0.009091663360595702,0.00015821694032571836
0.55,0.9479297399990948,0.004942650043362038,0.7944433153770162,0.020918621742201646,0.011990690231323242,0.0004245670496353912
0.6,0.9458045981122009,0.003868099857863507,0.8094348569340027,0.02504565988368207,0.014625191688537598,0.0006218053102657722
0.65,0.9446791715797112,0.0037161667061668107,0.8151586827374189,0.026450458044993456,0.014359474182128906,0.0029019725011274035
0.7000000000000001,0.9445319707232903,0.0037424636970484417,0.8104679209111929,0.02968226682366712,0.01981346607208252,0.0027364401199182144
0.75,0.9417951164675497,0.0019741747714864784,0.8264321207500457,0.033742469996085746,0.020559811592102052,0.0002933893525263024
0.8,0.939491617002863,0.0014814139122898895,0.8441526530994166,0.026472470139494848,0.0241196870803833,0.004417491445055827
0.85,0.9379829570181553,0.002381104437995775,0.8409946398906379,0.05715073411656177,0.023317909240722655,0.0011067627635535904
0.9,0.9374244627608412,0.001921425641399119,0.8321320477401587,0.08347733909275488,0.024730658531188963,0.0003387969862057273


==> fig/app_err/LinearRegression_example.csv <==
FF idx,train true,train predicted,test true,test predicted
0.0,0.0,0.0,0.0,0.2671055785899386
1.0,0.0,0.2297636201953516,0.0,0.18504705123640136
2.0,0.0,0.22062826077988001,0.0,0.124899988253236
3.0,0.0,0.12054069190108163,0.0,0.32241882068529854
4.0,0.0,0.17369339940114514,0.0,0.17450020787282483
5.0,0.0,0.11304621954658511,0.0,0.21718570082435018
6.0,0.0,0.21199635547124476,0.0,0.7404528536142457
7.0,0.0,0.0,0.0,0.09263898568104578
8.0,0.0,0.1295649113632522,0.0,0.19784844975685956
9.0,0.0,0.10541522424270955,0.0,0.0
10.0,0.0,0.07568494679479376,0.0,0.1675079254480514
11.0,0.0,0.056826016936185705,0.0,0.0
12.0,0.0,0.2234161285730514,0.0,0.1473603365486844
13.0,0.0,0.0,0.0,0.2204285398014722
14.0,0.0,0.21360938243882982,0.0,0.01631811357693591
15.0,0.0,0.0,0.0,0.12570901310185287
16.0,0.0,0.452897421224981,0.0,0.009794421348126237
17.0,0.0,0.13623425992196558,0.0,0.1620155859118313
18.0,0.0,0.12534244453648422,0.0,0.0
19.0,0.0,0.06094964214512483,0.0,0.2379007331614718
20.0,0.0,0.0,0.0,0.2306926636072311
21.0,0.0,0.03480485143048506,0.0,0.15201707034193856
22.0,0.0,0.0,0.0,0.28201604115893747
23.0,0.0,0.20774814510119777,0.0,0.24337622494605124
24.0,0.0,0.06575578318839898,0.0,0.20756204276167728
25.0,0.0,0.19106881313340995,0.0,0.14258718657202094
26.0,0.0,0.48766708396578906,0.0,0.13218316500171023
27.0,0.0,0.018199998890169312,0.0,0.19458057122181727
28.0,0.0,0.2294369644401868,0.0,0.0
29.0,0.0,0.0,0.0,0.13276699208987575
30.0,0.0,0.26265874387081567,0.0,0.06048879614851281
31.0,0.0,0.018090966473592762,0.0,0.1189188721961355
32.0,0.0,0.0,0.0,0.20483877290246855
33.0,0.0,0.2430932907434616,0.0,0.1867490203885449
34.0,0.0,0.0,0.0,0.26192601180040276
35.0,0.0,0.0946878612235047,0.0,0.25292554276105267
36.0,0.0,0.0005782162767278276,0.0,0.2705205985307352
37.0,0.0,0.2240910522227511,0.0,0.0
38.0,0.0,0.19086837791110156,0.0,0.5695372735025648
39.0,0.0,0.0,0.0,0.30072158903198437
40.0,0.0,0.0,0.0,0.23308543246709437
41.0,0.0,0.0,0.0,0.05963204381032483
42.0,0.0,0.45835469378580856,0.0,0.572457027644887
43.0,0.0,0.27054798513199785,0.0,0.0
44.0,0.0,0.15960009491185043,0.0,0.13540909764333264
45.0,0.0,0.2302613420958407,0.0,0.0
46.0,0.0,0.22062207894276453,0.0,0.23196895270430423
47.0,0.0,0.21665145020699383,0.0,0.09261075856237189
48.0,0.0,0.19204596560918422,0.0,0.30342162830248604
49.0,0.0,0.06455792995574594,0.0,0.21945304411440475
50.0,0.0,0.1330570282913528,0.0,0.2254330206042141
51.0,0.0,0.02225162328372865,0.0,0.1542908750867642
52.0,0.0,0.0,0.0,0.0
53.0,0.0,0.06810879289049043,0.0,0.0
54.0,0.0,0.0,0.0,0.10569429564184515
55.0,0.0,0.015801937001774125,0.0,0.06303242572330581
56.0,0.0,0.4582805635800469,0.0,0.05901855810731049
57.0,0.0,0.07089875218434827,0.0,0.13713915741185043
58.0,0.0,0.1438792424713411,0.0,0.1860521172747165
59.0,0.0,0.31971878141479687,0.0,0.009755715119565522
60.0,0.0,0.0,0.0,0.20748105527218286
61.0,0.0,0.035913759878799634,0.0,0.0
62.0,0.0,0.0,0.0,0.20678402214696834
63.0,0.0,0.6248181975921685,0.0,0.0
64.0,0.0,0.0,0.0,0.22585140973087406
65.0,0.0,0.06623404799837007,0.0,0.23005139142032718
66.0,0.0,0.14026029503086898,0.0,0.18414411013110477
67.0,0.0,0.06268407913329721,0.0,0.09322894104254265
68.0,0.0,0.0,0.0,0.18919600225150424
69.0,0.0,0.17519448277516858,0.0,0.7966141804423504
70.0,0.0,0.4562053682675469,0.0,0.05605742636833498
71.0,0.0,0.19414840345531337,0.0,0.25557123929020026
72.0,0.0,0.169672436890894,0.0,0.06449958120787525
73.0,0.0,0.0508117606965902,0.0,0.16469541074093286
74.0,0.0,0.12298090851048325,0.0,0.1948677587633938
75.0,0.0,0.29419460976120393,0.0,0.0
76.0,0.0,0.028868232736896426,0.0,0.0
77.0,0.0,0.11054387712252955,0.0,0.24505254083563888
78.0,0.0,0.14221346863043327,0.0,0.0
79.0,0.0,0.4512621128161605,0.0,0.12338534021151881
80.0,0.0,0.027201803218559473,0.0,0.004333088864597268
81.0,0.0,0.1398040003782865,0.0,0.18784359973394008
82.0,0.0,0.17927558815220687,0.0,0.13514867307003442
83.0,0.0,0.23249804346499453,0.0,0.44546072466870573
84.0,0.0,0.0,0.0,0.060497004543550656
85.0,0.0,0.06174286924672007,0.0,0.0
86.0,0.0,0.11299288757574577,0.0,0.1110460750346407
87.0,0.0,0.0,0.0,0.0
88.0,0.0,0.25461800291828385,0.0,0.20389714719112817
89.0,0.0,0.24409458657499178,0.0,0.06882355687184827
90.0,0.0,0.0,0.0,0.16587670242527816
91.0,0.0,0.009716983426989456,0.0,0.09573273916938785
92.0,0.0,0.18816165011846156,0.0,0.10816429262309901
93.0,0.0,0.20282602231552455,0.0,0.07360784413366095
94.0,0.0,0.0989043521599342,0.0,0.0
95.0,0.023529411764705882,0.46026544924791923,0.0,0.0
96.0,0.023529411764705882,0.4163653845663535,0.0,0.4499499044021739
97.0,0.023529411764705882,0.2727425606055931,0.0,0.2075781814341769
98.0,0.023529411764705882,0.0,0.0,0.2314668602226575
99.0,0.023529411764705882,0.2706654579444603,0.011764705882352941,0.323221207443403
100.0,0.023529411764705882,0.0,0.023529411764705882,0.3973772594769176
101.0,0.023529411764705882,0.0,0.023529411764705882,0.19242535917730708
102.0,0.023529411764705882,0.2768948585792259,0.023529411764705882,0.0
103.0,0.023529411764705882,0.31461393839504126,0.023529411764705882,0.31253874308254126
104.0,0.029411764705882356,0.2904866249366478,0.023529411764705882,0.33258879191066626
105.0,0.029411764705882356,0.0,0.023529411764705882,0.2748177559180931
106.0,0.029411764705882356,0.0,0.023529411764705882,0.718829246055321
107.0,0.029411764705882356,0.0,0.023529411764705882,0.4100596899862754
108.0,0.029411764705882356,0.0,0.023529411764705882,0.0
109.0,0.029411764705882356,0.3399530649819553,0.023529411764705882,0.32220900065090063
110.0,0.035294117647058816,0.07836951940441371,0.023529411764705882,0.4046561713095176
111.0,0.035294117647058816,0.046870796461412734,0.023529411764705882,0.4581883465867864
112.0,0.035294117647058816,0.17222801118443282,0.023529411764705882,0.0
113.0,0.035294117647058816,0.7913701529998173,0.023529411764705882,0.46234064456041923
114.0,0.035294117647058816,0.21477512645026228,0.023529411764705882,0.0
115.0,0.035294117647058816,0.21459635793434637,0.029411764705882356,0.284259131650515
116.0,0.035294117647058816,0.22677802597814112,0.029411764705882356,0.34203016764308813
117.0,0.047058823529411764,0.337647080484885,0.029411764705882356,0.0
118.0,0.047058823529411764,0.34939062601711157,0.029411764705882356,0.0
119.0,0.052941176470588235,0.4289740274422732,0.029411764705882356,0.28010683367688216
120.0,0.052941176470588235,0.39635539007991877,0.029411764705882356,0.282183936338015
121.0,0.052941176470588235,0.5774494710401126,0.029411764705882356,0.0
122.0,0.052941176470588235,0.5028741873344476,0.029411764705882356,0.2725117714210228
123.0,0.052941176470588235,0.4070270056805047,0.035294117647058816,0.04169425227195961
124.0,0.052941176470588235,0.41072535467952814,0.047058823529411764,0.3535429239907444
125.0,0.052941176470588235,0.4186025839064974,0.047058823529411764,0.3347396858369577
126.0,0.052941176470588235,0.3954699558251795,0.047058823529411764,0.3514677286782444
127.0,0.052941176470588235,0.5003183401664788,0.047058823529411764,0.34731543070461157
128.0,0.052941176470588235,0.49733715425339287,0.047058823529411764,0.34523832804347876
129.0,0.052941176470588235,0.7785926584921885,0.047058823529411764,0.3556200266518772
130.0,0.052941176470588235,0.5070264853080804,0.052941176470588235,0.365648010190599
131.0,0.12941176470588234,0.1894842275855102,0.052941176470588235,0.41000819159359064
132.0,0.1588235294117647,0.3818853837744762,0.052941176470588235,0.5049512899955804
133.0,0.1588235294117647,0.3839605790869762,0.052941176470588235,0.3151090658744866
134.0,0.16470588235294115,0.20637622086644491,0.052941176470588235,0.5808865132764407
135.0,0.16470588235294115,0.17850766329572543,0.052941176470588235,0.49526005159226005
136.0,0.17647058823529413,0.18144271235404863,0.052941176470588235,0.3157896806163647
137.0,0.2058823529411765,0.38924121694953306,0.052941176470588235,0.31411860217349985
138.0,0.2058823529411765,0.3975425304975322,0.052941176470588235,0.5775048153858635
139.0,0.2058823529411765,0.3991637768354228,0.052941176470588235,0.39752459479183283
140.0,0.2058823529411765,0.38164477964304,0.052941176470588235,0.31718616853561943
141.0,0.2058823529411765,0.3950133862104228,0.052941176470588235,0.3933722968182
142.0,0.2058823529411765,0.39086108823679,0.052941176470588235,0.585685402436597
143.0,0.2058823529411765,0.3933902325238994,0.052941176470588235,0.41779021831296836
144.0,0.21176470588235294,0.2608881406604747,0.052941176470588235,0.4506437374295608
145.0,0.21176470588235294,0.29272931657329826,0.07058823529411765,0.4628685032945501
146.0,0.21176470588235294,0.22471306451343642,0.07647058823529412,1.0
147.0,0.21176470588235294,0.30765850327671823,0.1,0.5071023024162347
148.0,0.21176470588235294,0.1902757772681274,0.1,0.39606600164427763
149.0,0.21176470588235294,0.2658042568764837,0.10588235294117647,0.5832458719049751
150.0,0.21176470588235294,0.207757710921334,0.10588235294117647,0.5430609932813353
151.0,0.21176470588235294,0.3080694006518586,0.15294117647058825,0.2944792029733958
152.0,0.21176470588235294,0.2763798011162196,0.1588235294117647,0.37980828111334336
153.0,0.21176470588235294,0.2500088908499604,0.1588235294117647,0.36723062889705665
154.0,0.21176470588235294,0.24450898121552345,0.1588235294117647,0.370138023544984
155.0,0.21176470588235294,0.25479003091802216,0.1588235294117647,0.37773398100064326
156.0,0.21176470588235294,0.28285343430699167,0.1588235294117647,0.388112877060609
157.0,0.21176470588235294,0.21905541371064063,0.1588235294117647,0.386037681748109
158.0,0.2352941176470588,0.22364874979009247,0.18235294117647055,0.37625032373199463
159.0,0.2352941176470588,0.2149416493960719,0.21176470588235294,0.24735944281608907
160.0,0.2352941176470588,0.18526751669364067,0.21176470588235294,0.2581138697476873
161.0,0.2352941176470588,0.22241028734065604,0.21176470588235294,0.23735237987952323
162.0,0.2411764705882353,0.27980352137877307,0.21176470588235294,0.20817213412340752
163.0,0.24705882352941175,0.31428734980745665,0.21176470588235294,0.24150467785315605
164.0,0.24705882352941175,0.27291989277558204,0.21176470588235294,0.2870057322806245
165.0,0.24705882352941175,0.2053935302116786,0.21176470588235294,0.18649750109728447
166.0,0.24705882352941175,0.3376538748617637,0.21176470588235294,0.26075530742003283
167.0,0.24705882352941175,0.3250520224447715,0.21176470588235294,0.2567358426868419
168.0,0.24705882352941175,0.2998630257718121,0.2352941176470588,0.22448739000178886
169.0,0.2529411764705882,0.4018958099133368,0.2352941176470588,0.22032663949512588
170.0,0.2529411764705882,0.3922236449963446,0.2411764705882353,0.22467499133165947
171.0,0.2529411764705882,0.4039710052258368,0.2411764705882353,0.4109772437487142
172.0,0.2529411764705882,0.40650014951294616,0.2411764705882353,0.31583189915375587
173.0,0.2529411764705882,0.39983225219823637,0.24705882352941175,0.33350157688813087
174.0,0.2647058823529412,0.16820125933703056,0.24705882352941175,0.2097566640001165
175.0,0.28823529411764703,0.0,0.24705882352941175,0.23283939715441337
176.0,0.3,0.41512682773028353,0.24705882352941175,0.23867826815661064
177.0,0.3,0.4092750821248148,0.24705882352941175,0.22038441058214775
178.0,0.3,0.2460565596459498,0.2529411764705882,0.4102004058606024
179.0,0.3,0.40896609164629916,0.2529411764705882,0.38683109643393215
180.0,0.3,0.39798118679074196,0.2529411764705882,0.40857534482544616
181.0,0.3647058823529412,0.5431707679910703,0.27058823529411763,0.18301563616808525
182.0,0.3647058823529412,0.2676492951752248,0.2823529411764706,0.27928434964235893
183.0,0.3647058823529412,0.32766910229682317,0.28823529411764703,0.4796599783265752
184.0,0.3647058823529412,0.3571906860926997,0.29411764705882354,0.0
185.0,0.3647058823529412,0.2435676917676941,0.3,0.40999033786211947
186.0,0.3647058823529412,0.4957088062513121,0.3,0.38604691649697254
187.0,0.3705882352941177,0.3823486407205166,0.3,0.1358764682604311
188.0,0.3705882352941177,0.36774482997454333,0.3,0.38871577121172884
189.0,0.3705882352941177,0.4577039602676708,0.3,0.3293333704318604
190.0,0.3705882352941177,0.5590293921073968,0.3,0.40583803988848666
191.0,0.3705882352941177,0.5174836540967465,0.3176470588235294,0.31182711906305743
192.0,0.3705882352941177,0.4865947643011175,0.3352941176470588,0.46286416006893244
193.0,0.3764705882352941,0.5356058777623919,0.35294117647058826,0.5218158118938152
194.0,0.3764705882352941,0.413868303273228,0.3588235294117647,0.5052789925515704
195.0,0.3764705882352941,0.3747874842505568,0.3647058823529412,0.3652847619798424
196.0,0.38235294117647056,0.517973198506666,0.3647058823529412,0.3994144251437007
197.0,0.38235294117647056,0.3055474475878723,0.3647058823529412,0.44663505910887724
198.0,0.38235294117647056,0.479967922255672,0.3647058823529412,0.2759538911224904
199.0,0.3882352941176471,0.37766087792857744,0.3647058823529412,0.40882560117857747
200.0,0.3941176470588235,0.3821666135683275,0.3647058823529412,0.365804020628594
201.0,0.4,0.7449749258270513,0.3647058823529412,0.4186265986292459
202.0,0.4,0.2565983395842831,0.3647058823529412,0.3178535278895747
203.0,0.4235294117647059,0.4655569761737781,0.3647058823529412,0.5825053480402842
204.0,0.4235294117647059,0.6255076748151894,0.3705882352941177,0.29839614183323915
205.0,0.4294117647058823,0.26432727428722536,0.3705882352941177,0.3963709910317959
206.0,0.4411764705882353,0.519068722879733,0.3764705882352941,0.4391069835081488
207.0,0.4411764705882353,0.36393178964486167,0.38235294117647056,0.4633781820329575
208.0,0.4411764705882353,0.3878750213079831,0.38235294117647056,0.39296502949320006
209.0,0.4411764705882353,0.3920254119329831,0.38235294117647056,0.5633920493347327
210.0,0.4411764705882353,0.36586870261991955,0.3882352941176471,0.3717965153077953
211.0,0.4411764705882353,0.41748020842620104,0.3882352941176471,0.45094384237308427
212.0,0.4470588235294118,0.4288913530407499,0.3941176470588235,0.4766066039299952
213.0,0.4470588235294118,0.48075952497040486,0.4,0.3632422857321973
214.0,0.4529411764705882,0.38661353156001566,0.4117647058823529,0.5241630046113597
215.0,0.4529411764705882,0.39076582953364847,0.4235294117647059,0.43732900787335827
216.0,0.4529411764705882,0.41315047308833597,0.4235294117647059,0.45248653974686315
217.0,0.4588235294117647,0.3772644380039406,0.4235294117647059,0.4361467085765358
218.0,0.4588235294117647,0.39096812769801614,0.4235294117647059,0.5419758058764516
219.0,0.4588235294117647,0.45379050651240105,0.4294117647058823,0.2609986074813334
220.0,0.4588235294117647,0.4392584172790026,0.4294117647058823,0.3530383881190669
221.0,0.4588235294117647,0.5513651237179705,0.4294117647058823,0.31520123373391534
222.0,0.4647058823529412,0.45482305196007966,0.4294117647058823,0.3488860901454341
223.0,0.4647058823529412,0.44444326070031404,0.4411764705882353,0.4340894003207323
224.0,0.4647058823529412,0.4073621751973773,0.4411764705882353,0.3836871531092172
225.0,0.4705882352941176,0.41521937587740143,0.4470588235294118,0.4001156979501055
226.0,0.4705882352941176,0.5703420026826792,0.4470588235294118,0.4063450985848711
227.0,0.4764705882352941,0.6836032415220676,0.4470588235294118,0.4641849321423124
228.0,0.4764705882352941,0.7158603718425295,0.4529411764705882,1.0
229.0,0.4764705882352941,0.8792662611724713,0.4529411764705882,0.4623112005291532
230.0,0.4764705882352941,0.7558762802916151,0.4529411764705882,0.3762318329516172
231.0,0.4764705882352941,0.6360894165919777,0.4529411764705882,0.427844054013636
232.0,0.4764705882352941,0.7787216781532168,0.4529411764705882,0.47559643438472976
233.0,0.4764705882352941,0.4898817534527215,0.4588235294117647,0.35442775282327654
234.0,0.4764705882352941,0.4500376987175514,0.4647058823529412,0.4119309620562315
235.0,0.4764705882352941,0.7287517722973127,0.4647058823529412,0.4589753499337125
236.0,0.4764705882352941,0.6820471970866876,0.4647058823529412,0.37362919899720637
237.0,0.4764705882352941,0.6340125943014561,0.4647058823529412,0.4319863667794156
238.0,0.4764705882352941,0.7419892273829933,0.4647058823529412,0.19726802085017225
239.0,0.4764705882352941,0.460417489977317,0.4647058823529412,0.48803952840050935
240.0,0.4764705882352941,0.6339413894317675,0.4705882352941176,0.37309738645087254
241.0,0.4764705882352941,0.4332548042357781,0.4705882352941176,0.5411071119843107
242.0,0.4764705882352941,0.5468249116936038,0.4764705882352941,0.6881206549247796
243.0,0.4764705882352941,0.6685421100690037,0.4764705882352941,0.547508748619413
244.0,0.4764705882352941,0.6819896245787083,0.4764705882352941,0.44011185643239514
245.0,0.4764705882352941,0.4915587711052467,0.4764705882352941,0.5055849547466669
246.0,0.4764705882352941,0.521927365411868,0.4764705882352941,0.8688967257921033
247.0,0.4764705882352941,0.48866270491446007,0.4764705882352941,0.5669424529156122
248.0,0.4764705882352941,0.6233658451920315,0.4764705882352941,0.44218705174489514
249.0,0.4764705882352941,0.5877067817352343,0.4764705882352941,0.5464140143184634
250.0,0.4764705882352941,0.6268848324606358,0.4764705882352941,0.45151984153463876
251.0,0.4764705882352941,0.7061748250899224,0.4764705882352941,0.732618573326283
252.0,0.4764705882352941,0.6877555394957005,0.4764705882352941,0.7168488590549188
253.0,0.4764705882352941,0.6594435574012383,0.4764705882352941,0.48243330427969444
254.0,0.4764705882352941,0.46872208592458264,0.4764705882352941,0.5123859872717476
255.0,0.4764705882352941,0.6552567570041375,0.4764705882352941,0.5305807443630903
256.0,0.4764705882352941,0.5524180618420743,0.4764705882352941,0.5398170580763435
257.0,0.4764705882352941,0.47287438389821546,0.4764705882352941,0.7159008405366254
258.0,0.4764705882352941,0.7342865100934177,0.4764705882352941,0.4438102054314186
259.0,0.4764705882352941,0.6948833013365208,0.4764705882352941,0.8837949170594503
260.0,0.4764705882352941,0.5260796633855008,0.4764705882352941,0.4297320651726295
261.0,0.4764705882352941,0.6884257198768242,0.4764705882352941,0.6778373266050755
262.0,0.4764705882352941,0.47495148655934827,0.4764705882352941,0.7210011570285516
263.0,0.4764705882352941,0.47828100630606163,0.4764705882352941,0.7076034292158989
264.0,0.4764705882352941,0.4479625034050514,0.4764705882352941,0.6909612334808404
265.0,0.4764705882352941,0.6673520124992425,0.4764705882352941,0.46664689061208264
266.0,0.4764705882352941,0.47910187718434827,0.4764705882352941,0.7376103489230829
267.0,0.4764705882352941,0.6259762363016208,0.4764705882352941,0.44736754356100594
268.0,0.4764705882352941,0.47702668187184827,0.4764705882352941,0.6511044590305047
269.0,0.4764705882352941,0.7580815277980324,0.4764705882352941,0.4894835757927467
270.0,0.4764705882352941,0.7169590912745949,0.4764705882352941,0.4521148013786842
271.0,0.4764705882352941,0.47079918858571546,0.4764705882352941,0.7453007360518792
272.0,0.4764705882352941,0.4057858503898675,0.4764705882352941,0.46456978795094983
273.0,0.4764705882352941,0.6182168043693597,0.4764705882352941,0.5954461184636258
274.0,0.4764705882352941,0.5613320982362271,0.4764705882352941,0.6007016218742425
275.0,0.4764705882352941,0.4291025062621453,0.4764705882352941,0.6146156420607185
276.0,0.4764705882352941,0.43803475377126233,0.4764705882352941,0.6383949748112827
277.0,0.4764705882352941,0.5868070120891962,0.4764705882352941,0.4293211528963279
278.0,0.4764705882352941,0.43595955845876233,0.4764705882352941,0.4811789798454811
279.0,0.4764705882352941,0.8887458927811007,0.4764705882352941,0.4338824557976295
280.0,0.4764705882352941,0.6179394808903836,0.4764705882352941,0.3841107405265862
281.0,0.4764705882352941,0.7042095436888319,0.4764705882352941,0.4562651920036842
282.0,0.4764705882352941,0.4691868494808359,0.4764705882352941,0.6862678075621067
283.0,0.4764705882352941,0.6955774321234841,0.4764705882352941,0.591293820489993
284.0,0.4764705882352941,0.4853312778191139,0.4764705882352941,0.6735245957213026
285.0,0.4941176470588236,0.37691687155529063,0.4764705882352941,0.7072260409776502
286.0,0.5,0.5808778662567898,0.4764705882352941,0.458342294664817
287.0,0.5,0.4046180455356829,0.4764705882352941,0.8777068961955702
288.0,0.5,0.3089933824408925,0.4764705882352941,0.7751503907130715
289.0,0.5,0.7587808288177544,0.4764705882352941,0.5521628858047112
290.0,0.5,0.4143550825208098,0.4764705882352941,0.4541899966911842
291.0,0.5,0.5501266829457694,0.4764705882352941,0.8078519703345879
292.0,0.5,0.7019067665160516,0.4764705882352941,0.6811852775500771
293.0,0.5,0.39774205371439386,0.4764705882352941,0.4629485416130592
294.0,0.5,0.4159121166589134,0.4764705882352941,0.4240048445304925
295.0,0.5,0.38667588945727727,0.4764705882352941,0.35999374757614677
296.0,0.5,0.6354879057313443,0.4764705882352941,0.5447995437286425
297.0,0.5058823529411764,0.5066070672156664,0.4941176470588236,0.5091994766346444
298.0,0.5058823529411764,0.5128956801938918,0.4941176470588236,0.3571605544166187
299.0,0.5117647058823529,0.48703113143991883,0.5,0.6944381285714675
300.0,0.5235294117647059,0.46373228168877123,0.5,0.4079181460283348
301.0,0.5235294117647059,0.4650659725672096,0.5,0.5863343246030714
302.0,0.5294117647058824,0.47391850625430576,0.5,0.39459876538213795
303.0,0.5294117647058824,0.516620116121679,0.5058823529411764,0.6286956358956862
304.0,0.5294117647058824,0.7738465442213516,0.5058823529411764,0.6353321192083266
305.0,0.5294117647058824,0.5207798533493808,0.5235294117647059,0.5454781050762567
306.0,0.5294117647058824,0.330315115439274,0.5235294117647059,0.6490557707389886
307.0,0.5294117647058824,0.3272643504698994,0.5294117647058824,0.3288719336880899
308.0,0.5294117647058824,0.3319342160099527,0.5294117647058824,0.6382310166197401
309.0,0.5294117647058824,0.599021503193255,0.5294117647058824,0.7762934000067885
310.0,0.5294117647058824,0.7742162973456557,0.5294117647058824,0.7676190509352188
311.0,0.5294117647058824,0.6324200718234735,0.5294117647058824,0.2884610370507217
312.0,0.5294117647058824,0.6365798090511753,0.5294117647058824,0.50950596462708
313.0,0.5352941176470588,0.4363086616273162,0.5294117647058824,0.7299322374631626
314.0,0.5352941176470588,0.4204321129804229,0.5294117647058824,0.766054752545851
315.0,0.5352941176470588,0.450648880649476,0.5352941176470588,0.32747046958113396
316.0,0.5352941176470588,0.3398010584000467,0.5352941176470588,0.3252472163310119
317.0,0.5352941176470588,0.5467623599069129,0.5411764705882353,0.39262975351699314
318.0,0.5352941176470588,0.2970929169529459,0.5411764705882353,0.5551531197324799
319.0,0.5352941176470588,0.4431316507331654,0.5411764705882353,0.3908462746625518
320.0,0.5411764705882353,0.41149007658946013,0.5411764705882353,0.3103174278617309
321.0,0.5411764705882353,0.36720666949835296,0.5470588235294118,0.3334856684054932
322.0,0.5411764705882353,0.2787694954746744,0.5470588235294118,0.3691269951909099
323.0,0.5470588235294118,0.3796235431898447,0.5470588235294118,0.3512831694373178
324.0,0.5470588235294118,0.30941574584150994,0.5470588235294118,0.38541718845289197
325.0,0.5529411764705883,0.7890470656564739,0.5529411764705883,0.36564284514258616
326.0,0.5529411764705883,0.3751369823683115,0.5529411764705883,0.39304306292020563
327.0,0.5529411764705883,0.40480435984023533,0.5529411764705883,0.32824037991799104
328.0,0.5529411764705883,0.437650958227658,0.5588235294117647,0.4540684615845916
329.0,0.5588235294117647,0.3994399077185678,0.5588235294117647,0.3627726345551014
330.0,0.5588235294117647,0.4246877370356271,0.5588235294117647,0.2502088576195826
331.0,0.5588235294117647,0.2792749434350123,0.5823529411764706,0.5189978433882105
332.0,0.5588235294117647,0.6311171627037829,0.5823529411764706,0.3871354400736375
333.0,0.5588235294117647,0.38916374011303345,0.5823529411764706,0.4696094666311377
334.0,0.5647058823529412,0.9408833787185945,0.5823529411764706,0.43250115175770865
335.0,0.5705882352941176,0.48492315357279236,0.5823529411764706,0.3942883199106038
336.0,0.5764705882352941,0.48821911395021234,0.5823529411764706,0.6168677467195702
337.0,0.5764705882352941,0.35972273786626296,0.5882352941176471,0.5361435171186589
338.0,0.5823529411764706,0.5368136149666367,0.5882352941176471,0.5870136810954462
339.0,0.5823529411764706,0.7887032887184652,0.5882352941176471,0.4604051007528045
340.0,0.5882352941176471,0.515965226241963,0.5882352941176471,0.45398756971199705
341.0,0.5882352941176471,0.5319075180705439,0.5882352941176471,0.26534145106748513
342.0,0.5882352941176471,0.3362914005330286,0.5882352941176471,0.5806562248212944
343.0,0.5882352941176471,0.46572420667441955,0.5882352941176471,0.4705642870816421
344.0,0.5882352941176471,0.33012221431681826,0.5941176470588235,0.37938201223750606
345.0,0.5882352941176471,0.2523615471685049,0.5941176470588235,0.3847332660033624
346.0,0.5941176470588235,0.7921175733070169,0.5941176470588235,0.2775918459970455
347.0,0.5941176470588235,0.5950881519809781,0.5941176470588235,0.2787861699065395
348.0,0.5941176470588235,0.48681518181058103,0.5941176470588235,0.6710493601242633
349.0,0.5941176470588235,0.3369550526160652,0.5941176470588235,0.5049798589872794
350.0,0.6,0.41923585912263905,0.5941176470588235,0.3680404068016034
351.0,0.6176470588235294,0.5162027499747616,0.6,0.41879603188725334
352.0,0.6176470588235294,0.5196359775138241,0.6,0.5803808823069159
353.0,0.6176470588235294,0.5116727969718319,0.611764705882353,0.3201941984771669
354.0,0.6176470588235294,0.5230692050528866,0.6176470588235294,0.5082395694327694
355.0,0.6176470588235294,0.5209482333731991,0.6176470588235294,0.5048044345450741
356.0,0.6235294117647059,0.32465100891272364,0.6235294117647059,0.30565381652991114
357.0,0.6235294117647059,0.45346448231589376,0.6294117647058823,0.5149458214681221
358.0,0.6294117647058823,0.5656699693683346,0.6294117647058823,0.5799026048663815
359.0,0.6294117647058823,0.5282306140330116,0.6470588235294118,0.5672105896565298
360.0,0.6294117647058823,0.716249764769592,0.6588235294117647,0.7905786033172001
361.0,0.6588235294117647,0.791148900558411,0.6705882352941176,0.6664919846951769
362.0,0.6588235294117647,0.7597278806463159,0.6764705882352942,0.604561100295192
363.0,0.6705882352941176,0.6691222184598253,0.6823529411764706,1.0
364.0,0.6705882352941176,0.6135163475048024,0.7,0.7108027744011451
365.0,0.6882352941176471,0.577107192501964,0.7,0.7200477022462337
366.0,0.7,0.6714846896843483,0.7,0.7740371126466243
367.0,0.7,0.6936497362563754,0.7,0.6377494144157936
368.0,0.7,0.6955096530632545,0.7,0.7322661775880306
369.0,0.7,0.7423941898064186,0.7,0.7386481570915748
370.0,0.7,0.7624308962159603,0.7,0.6860453891472389
371.0,0.7,0.7355925845818092,0.7,0.7272286179588858
372.0,0.7,0.7439963716798275,0.7,0.671680894703641
373.0,0.7,0.7535884279542415,0.7,0.6636378574089576
374.0,0.7,0.7435138034538795,0.7,0.7339217562013118
375.0,0.7,0.7410762119011451,0.7,0.681975107164817
376.0,0.7,0.7412287997917701,0.7,0.697132806749778
377.0,0.7,0.7016551303581764,0.7,0.6994328173110629
378.0,0.7,0.750826587133929,0.7058823529411765,0.5631911653809993
379.0,0.7,0.7740962314323951,0.7058823529411765,0.6220843691163509
380.0,0.7058823529411765,0.546955804796653,0.7058823529411765,0.6028334993653743
381.0,0.7058823529411765,0.5417277712159603,0.7058823529411765,0.5060736942009498
382.0,0.7058823529411765,0.6721059093892997,0.7058823529411765,0.4606106201512649
383.0,0.7058823529411765,0.5788028139405696,0.7058823529411765,0.5699775118165462
384.0,0.7058823529411765,0.6015460390382259,0.7058823529411765,0.5842025179200618
385.0,0.7058823529411765,0.6009929079347103,0.7058823529411765,0.5682551760011165
386.0,0.7058823529411765,0.5382907289796321,0.7058823529411765,0.5634124178224056
387.0,0.7058823529411765,0.5441291141228248,0.7058823529411765,0.629915942602679
388.0,0.7058823529411765,0.6104590791993587,0.7058823529411765,0.6946469555318778
389.0,0.7058823529411765,0.6138923067384212,0.7058823529411765,0.5028881609125181
390.0,0.7058823529411765,0.6196982759767025,0.7470588235294118,0.3803832960217864
391.0,0.7058823529411765,0.7522369505645858,0.7470588235294118,0.784894880085685
392.0,0.7058823529411765,0.5401465701775123,0.7588235294117647,0.6972326311213722
393.0,0.7058823529411765,0.6197821993165462,0.7705882352941177,0.47233470362175467
394.0,0.7058823529411765,0.5759322542481868,0.7705882352941177,0.4622964395962299
395.0,0.7058823529411765,0.6098544496827571,0.7705882352941177,0.4620332254849018
396.0,0.7058823529411765,0.6101195711427181,0.7823529411764706,0.5825683703322029
397.0,0.7058823529411765,0.5542456912712623,0.7823529411764706,0.5921713563281019
398.0,0.7352941176470589,0.7136799593721144,0.7823529411764706,0.5491672245160245
399.0,0.7411764705882353,0.6685556610182346,0.7823529411764706,0.5963321068347649
400.0,0.7470588235294118,0.36062983990606373,0.7882352941176469,0.5351107115826044
401.0,0.7470588235294118,0.5130572430577689,0.7941176470588235,0.5742207296071254
402.0,0.7588235294117647,0.6269145041626696,0.7941176470588235,0.5800288580839265
403.0,0.7647058823529411,0.7550311119414626,0.7941176470588235,0.5987132452909577
404.0,0.7705882352941177,0.4637307657681049,0.7941176470588235,0.578679948818303
405.0,0.7764705882352941,0.729087669700268,0.7941176470588235,0.5945609473173249
406.0,0.7764705882352941,0.4642030041368647,0.7941176470588235,0.5953599927031519
407.0,0.7882352941176469,0.703145228965488,0.7941176470588235,0.6234721212183105
408.0,0.7882352941176469,0.6998231186705214,0.7941176470588235,0.5361435734369938
409.0,0.7882352941176469,0.7039838691771844,0.7941176470588235,0.5715712575708496
410.0,0.7882352941176469,0.6647639958690362,0.7941176470588235,0.5912076947295191
411.0,0.7941176470588235,0.5829030987822534,0.7941176470588235,0.5870553967558862
412.0,0.7941176470588235,0.584028151491748,0.7941176470588235,0.5577925296881685
413.0,0.7941176470588235,0.5751812779047673,0.7941176470588235,0.6097438354948981
414.0,0.7941176470588235,0.6183445092708869,0.7941176470588235,0.5904055270079156
415.0,0.7941176470588235,0.6055915375212653,0.7941176470588235,0.5953900243169757
416.0,0.7941176470588235,0.5713751460373144,0.7941176470588235,0.5787508008086206
417.0,0.7941176470588235,0.6141922112972541,0.7941176470588235,0.5617000973674271
418.0,0.7941176470588235,0.6255492238794433,0.7941176470588235,0.5995122906767847
419.0,0.7941176470588235,0.5873463427813207,0.7941176470588235,0.6453221357902581
420.0,0.7941176470588235,0.5914986407549535,0.8,0.5278249564178578
421.0,0.7941176470588235,0.5659161336598598,0.8,0.5618712358031737
422.0,0.7941176470588235,0.5754181550353678,0.8,0.5263372704116778
423.0,0.8,0.5249108485277615,0.8,0.5696683238133657
424.0,0.8,0.5738206217869986,0.8,0.5936077273494035
425.0,0.8,0.5496102864531677,0.8,0.5558667960174671
426.0,0.8,0.5376902588603841,0.8,0.5795091494627925
427.0,0.8,0.5311563835132038,0.8,0.5371824088104359
428.0,0.8,0.5703698689726989,0.8,0.5338357791014644
429.0,0.8,0.7277429717323685,0.8,0.5537625844268005
430.0,0.8,0.5037505424329474,0.8,0.5317586764403316
431.0,0.8,0.5836614474364253,0.8,0.5404411443737445
432.0,0.8,0.5454579884795349,0.8,0.5655160258397329
433.0,0.8,0.5620671803740661,0.8,0.5739618231234711
434.0,0.8,0.5362888464001117,0.8,0.5537916007049671
435.0,0.8,0.524928890227071,0.8,0.5660235337768065
436.0,0.8,0.5662194783476989,0.8,0.5335379608867513
437.0,0.8,0.43020215160145514,0.8,0.5278676391049794
438.0,0.8,0.5781141210971039,0.8058823529411765,0.7024667876503372
439.0,0.8058823529411765,0.6635801787456902,0.8058823529411765,0.593093039862843
440.0,0.8058823529411765,0.6583836073955925,0.8058823529411765,0.5886623854717645
441.0,0.8058823529411765,0.5972453378364758,0.8058823529411765,0.6163387299711758
442.0,0.8058823529411765,0.6919757150337414,0.8058823529411765,0.644750759251686
443.0,0.8058823529411765,0.5657408232769403,0.8058823529411765,0.5860583777508173
444.0,0.8058823529411765,0.5897710189748435,0.8058823529411765,0.6689467459839586
445.0,0.8058823529411765,0.6667644972881707,0.8058823529411765,0.6839692459035545
446.0,0.8058823529411765,0.5920889372906122,0.8058823529411765,0.6735093588909539
447.0,0.8058823529411765,0.6491138930401238,0.8058823529411765,0.6113561400107485
448.0,0.8058823529411765,0.6202714309621482,0.8058823529411765,0.6647944480103258
449.0,0.8058823529411765,0.624423728935781,0.8058823529411765,0.8598514576211912
450.0,0.8058823529411765,0.6806405790976625,0.8058823529411765,0.5716540070849379
451.0,0.8058823529411765,0.6196568007549675,0.8058823529411765,0.6952967673462633
452.0,0.8117647058823529,0.718493583188511,0.8058823529411765,0.5945532317242059
453.0,0.8117647058823529,0.7217200316032464,0.8058823529411765,0.6623055801320701
454.0,0.8117647058823529,0.7317807541950427,0.8058823529411765,0.687291266791554
455.0,0.8117647058823529,0.7483880387409412,0.8058823529411765,0.6063802108693748
456.0,0.8117647058823529,0.7417392732968437,0.8117647058823529,0.6750481642326409
457.0,0.8117647058823529,0.8016755448444568,0.8117647058823529,0.7706397093376214
458.0,0.8117647058823529,0.8133021616797219,0.8117647058823529,0.8166232139922438
459.0,0.8117647058823529,0.7065766371330315,0.8117647058823529,0.7367566833364164
460.0,0.8117647058823529,0.7983468780385649,0.8117647058823529,0.8049975657324563
461.0,0.8117647058823529,0.7764785803398186,0.8117647058823529,0.6993277586540276
462.0,0.8117647058823529,0.7633812941154534,0.8117647058823529,0.7809159623249255
463.0,0.8117647058823529,0.9534595372757778,0.8117647058823529,0.7440998329954726
464.0,0.8117647058823529,0.6800553574400526,0.8117647058823529,1.0
465.0,0.8117647058823529,0.7484629667839104,0.8117647058823529,0.7834048302031813
466.0,0.8117647058823529,0.7151715623005115,0.8117647058823529,0.7590888060173089
467.0,0.8117647058823529,0.7875571281768141,0.8117647058823529,0.752540336714574
468.0,0.8117647058823529,0.5410292143902216,0.8117647058823529,0.7226458811621438
469.0,0.8117647058823529,0.7041123426994378,0.8117647058823529,0.6967237509330804
470.0,0.8176470588235294,0.4013197197752577,0.8176470588235294,0.4361414940215407
471.0,0.8176470588235294,0.41574404381090224,0.8176470588235294,0.44195806013021066
472.0,0.8176470588235294,0.5438371059961371,0.8176470588235294,0.42137413392868583
473.0,0.8176470588235294,0.5480641638104061,0.8176470588235294,0.8904707678101116
474.0,0.8176470588235294,0.6916528572658054,0.8176470588235294,0.6972909798243991
475.0,0.8176470588235294,0.4303710974296624,0.8176470588235294,0.6787591805079929
476.0,0.8176470588235294,0.8900093050756273,0.8176470588235294,0.6396998310873447
477.0,0.8176470588235294,0.6342429066488682,0.8176470588235294,0.6931405891993991
478.0,0.8176470588235294,0.6845270027736179,0.8176470588235294,0.8423558001242686
479.0,0.8176470588235294,0.37281113038864677,0.8176470588235294,0.4345233954032952
480.0,0.8176470588235294,0.6512907887289463,0.8176470588235294,0.46188462017581566
481.0,0.8176470588235294,0.6602753544638096,0.8176470588235294,0.691525064907407
482.0,0.8176470588235294,0.6471384907553135,0.8176470588235294,0.4063277275420485
483.0,0.8176470588235294,0.45358002422855004,0.8176470588235294,0.45773232220218285
484.0,0.8176470588235294,0.6873727669337741,0.8235294117647058,0.7474446404196083
485.0,0.8176470588235294,0.6516926802238519,0.8235294117647058,0.7450160562677427
486.0,0.8176470588235294,0.6339339161703526,0.8235294117647058,0.6555335330681373
487.0,0.8176470588235294,0.43780576215657785,0.8235294117647058,0.7246651756979287
488.0,0.8176470588235294,0.4121540106376702,0.8235294117647058,0.8562909962134941
489.0,0.8176470588235294,0.7044206490138523,0.8235294117647058,0.6881231155621208
490.0,0.8176470588235294,0.7002683510402194,0.8235294117647058,0.7226013089010654
491.0,0.8235294117647058,0.6627122761207207,0.8235294117647058,0.7613265323357155
492.0,0.8235294117647058,0.82160788766748,0.8235294117647058,0.7330952011035439
493.0,0.8235294117647058,0.7253362537818535,0.8235294117647058,0.7361792469808994
494.0,0.8235294117647058,0.7544505405144264,0.8235294117647058,0.7052979576803505
495.0,0.8235294117647058,0.31430308060321654,0.8235294117647058,0.6626455189185723
496.0,0.8235294117647058,0.6037636123584267,0.8235294117647058,0.5909118972705361
497.0,0.8235294117647058,0.6815538726733681,0.8235294117647058,0.5826785373405983
498.0,0.8235294117647058,0.3610382823107545,0.8235294117647058,0.6980858169482704
499.0,0.8235294117647058,0.3972835861133095,0.8235294117647058,0.8528466332174599
500.0,0.8235294117647058,0.6600272060828789,0.8235294117647058,0.8442138576706942
501.0,0.8235294117647058,0.410541727497316,0.8235294117647058,0.7019432897780287
502.0,0.8235294117647058,0.683647154470683,0.8235294117647058,0.8658875341627943
503.0,0.8235294117647058,0.7067376972632988,0.8235294117647058,0.6915232944206764
504.0,0.8235294117647058,0.6930402603375114,0.8235294117647058,0.6729446509077223
505.0,0.8235294117647058,0.31152484003876957,0.923529411764706,0.626176229818731
506.0,0.8235294117647058,0.6018092441277076,0.9529411764705882,0.8231590329299676
507.0,0.8235294117647058,0.7196223544792701,0.9647058823529412,0.5226052321037347
508.0,0.8235294117647058,0.7904662332955938,0.976470588235294,0.32346316211129555
509.0,0.8235294117647058,0.7086772905790815,0.976470588235294,0.3745904591120419
510.0,0.8235294117647058,0.8219792248206719,0.9941176470588236,0.33775054884020056
511.0,0.8470588235294118,0.71598041494451,0.9941176470588236,0.8054916973666595
512.0,0.8764705882352941,0.5109713988168918,0.9941176470588236,0.6392963198838567
513.0,0.8823529411764706,0.7676817714925437,1.0,0.8516062179916974
514.0,0.8823529411764706,0.7430001010711447,1.0,0.8684329191165672
515.0,0.8823529411764706,0.7430546477879354,1.0,0.8126630409853591
516.0,0.8941176470588236,0.5221585030636224,1.0,0.5466855052797468
517.0,0.9470588235294116,0.2500093017279705,1.0,0.7545267110575148
518.0,0.9647058823529412,0.702662191419541,1.0,0.7708866279001119
519.0,0.9705882352941176,0.7602876696284288,1.0,0.7373446363083291
520.0,0.9705882352941176,0.8690511417258656,1.0,0.36143924258771054
521.0,0.9941176470588236,0.36265213703951593,1.0,0.796420210407195
522.0,1.0,0.8208061962597991,1.0,0.4194020002512987
523.0,1.0,0.7567502765170953,1.0,0.5584821305873832
524.0,1.0,0.7904510548825595,1.0,0.3628393017740375
525.0,1.0,0.34716852540685,1.0,0.737844764696405
526.0,1.0,0.8030739482941825,1.0,0.3654322849525957


==> fig/app_err/LinearRegression_learn.csv <==
train size,train mean,train std,test mean,test std,fit time mean,fit time std
0.1,0.7266996784288839,0.032524216608491634,0.32325099572964244,0.09224047801918574,0.002685999870300293,3.2491379199825475e-05
0.15000000000000002,0.6909827776956445,0.03459114811277672,0.4303124224968443,0.0664562029986681,0.0028189659118652345,5.258448104577258e-05
0.2,0.6697260863420322,0.03203214770361112,0.4601220125795048,0.049123431838245024,0.0029344081878662108,7.408490501798716e-06
0.25,0.6486428185569161,0.028650502637138975,0.4932717642605725,0.022273478149013187,0.003068399429321289,3.6994082668621667e-06
0.30000000000000004,0.6366900325828087,0.03012955929220934,0.5036464357315595,0.027642170239717486,0.0031790733337402344,9.977753444178663e-06
0.35,0.6270870542684542,0.025500087802016166,0.5213383701807188,0.02340562628426198,0.0032941579818725588,9.249934189143015e-06
0.4,0.6219295453959759,0.018970354925143443,0.5264760750394502,0.021907499818103828,0.0035032033920288086,0.0002318737375220674
0.45000000000000007,0.6169715851759674,0.018483865211544565,0.5414450032033198,0.024512337663612795,0.003678250312805176,0.00041954889413439456
0.5,0.6133607307261324,0.016403137590914284,0.5393820116957426,0.019062567692951567,0.0036575794219970703,7.906730807553565e-06
0.55,0.6131477199898633,0.01664858923492356,0.5359625518664479,0.02117408416046885,0.0037974119186401367,6.723701947283108e-05
0.6,0.6114296769411632,0.015621932748041053,0.5381602726315254,0.023484534882568676,0.004046082496643066,7.382828698120982e-05
0.65,0.6121081041645362,0.01821571931190638,0.5335623328899677,0.0378153699600668,0.004031777381896973,9.361231579592756e-06
0.7000000000000001,0.6079688596041429,0.020234787344633652,0.5361323420151789,0.0504222516430141,0.004156494140625,7.643962898409185e-05
0.75,0.603132775467774,0.014661673614763579,0.5457020563992995,0.04513076823927009,0.004252433776855469,1.3053934313490714e-05
0.8,0.5996347077383928,0.0124850582840998,0.5503673585940572,0.0546345590644852,0.004379844665527344,8.178278569991434e-06
0.85,0.5998127477573687,0.007911826590873678,0.5377272165163666,0.051138017196335185,0.004488611221313476,9.021048285974706e-06
0.9,0.5979721926973551,0.007430961537321969,0.5360969097386217,0.07807757228812655,0.004573726654052734,9.96532621074624e-06


==> fig/app_err/SVR_PolyKernel_example.csv <==
FF idx,train true,train predicted,test true,test predicted
0.0,0.0,0.0,0.0,0.0
1.0,0.0,0.0341478681346602,0.0,0.0
2.0,0.0,0.0,0.0,0.1202115296609651
3.0,0.0,0.028395507769484407,0.0,0.3016196691435054
4.0,0.0,0.04509788788146507,0.0,0.05214093828090294
5.0,0.0,0.04485892580997497,0.0,0.13636071596086297
6.0,0.0,0.0,0.0,0.5907764724152731
7.0,0.0,0.011098191687848924,0.0,0.023684525081273278
8.0,0.0,0.022856036041055183,0.0,0.10366142230298148
9.0,0.0,0.0,0.0,0.0
10.0,0.0,0.04453132224766482,0.0,0.0
11.0,0.0,0.0,0.0,0.043804962068831554
12.0,0.0,0.009100658662174466,0.0,0.2994927159310513
13.0,0.0,0.007959397488758846,0.0,0.028468922086966497
14.0,0.0,0.0,0.0,0.03431799040158612
15.0,0.0,0.04459178699385624,0.0,0.039337301736176444
16.0,0.0,0.010220893955540544,0.0,0.0
17.0,0.0,0.007064218308979742,0.0,0.740465158653377
18.0,0.0,0.011162761010027944,0.0,0.0
19.0,0.0,0.04474032233685471,0.0,0.017417675688073397
20.0,0.0,0.03760930641297122,0.0,0.0
21.0,0.0,0.0,0.0,0.011817743873735631
22.0,0.0,0.02279487115388973,0.0,0.0
23.0,0.0,0.044564710271317254,0.0,0.30342543427722607
24.0,0.0,0.0,0.0,0.06971279414238196
25.0,0.0,0.04449035459981088,0.0,0.02920975781129892
26.0,0.0,0.0,0.0,0.0
27.0,0.0,0.007819266249411094,0.0,0.0
28.0,0.0,0.04466348626034333,0.0,0.00032821690032963646
29.0,0.0,0.036669453740029,0.0,0.047083959226022654
30.0,0.0,0.04477236833424836,0.0,0.0
31.0,0.0,0.0377349567581135,0.0,0.09101090247017135
32.0,0.0,0.0,0.0,0.26914600104074526
33.0,0.0,0.02403337549249751,0.0,0.08834627622604996
34.0,0.0,0.02052511399765633,0.0,0.033101430775320795
35.0,0.0,0.0,0.0,0.04714553975490865
36.0,0.0,0.0,0.0,0.05806342434041084
37.0,0.0,0.0,0.0,0.0
38.0,0.0,0.044711522507736856,0.0,0.28062612165130074
39.0,0.0,0.0,0.0,0.20678282877922033
40.0,0.0,0.0,0.0,0.021950707759191834
41.0,0.0,0.04474116107685905,0.0,0.0
42.0,0.0,0.17426564222659652,0.0,0.43867278016799827
43.0,0.0,0.024755534710942828,0.0,0.0
44.0,0.0,0.03592651486526621,0.0,0.04754301230961955
45.0,0.0,0.031130138753189263,0.0,0.0
46.0,0.0,0.0187054161516641,0.0,0.015640951238916623
47.0,0.0,0.039005667490484064,0.0,0.0
48.0,0.0,0.0,0.0,0.4497317346781593
49.0,0.0,0.03820270972783801,0.0,0.04484496300943741
50.0,0.0,0.04451411729181842,0.0,0.07357803094206028
51.0,0.0,0.03424849860723789,0.0,0.3939637847820684
52.0,0.0,0.0,0.0,0.006815648031034405
53.0,0.0,0.01813607626426933,0.0,0.020012505137218084
54.0,0.0,0.002087564164692246,0.0,0.01659808761982151
55.0,0.0,0.036349942370475286,0.0,0.023346221451044813
56.0,0.0,0.04493229145631117,0.0,0.028170543694115202
57.0,0.0,0.0,0.0,0.034666978596629594
58.0,0.0,0.04472876434316808,0.0,0.0
59.0,0.0,0.04489854512536007,0.0,0.0
60.0,0.0,0.0,0.0,0.1337555823801807
61.0,0.0,0.04510234627742937,0.0,0.0
62.0,0.0,0.010186317518365406,0.0,0.06263913645266328
63.0,0.0,0.04529395904315192,0.0,0.014613413868868996
64.0,0.0,0.0,0.0,0.0
65.0,0.0,0.015144717512938166,0.0,0.0060930944925826624
66.0,0.0,0.016208731352354566,0.0,0.01215485840239039
67.0,0.0,0.03374638211083658,0.0,0.10680030112101263
68.0,0.0,0.0052616551597614025,0.0,0.054965323200894256
69.0,0.0,0.05278635251597441,0.0,0.22808336149936703
70.0,0.0,0.041586410005365726,0.0,0.0003487717551443059
71.0,0.0,0.012822981222558094,0.0,0.008802401783514213
72.0,0.0,0.0,0.0,0.030050935411247592
73.0,0.0,0.0,0.0,0.6748071954154699
74.0,0.0,0.03291136115766791,0.0,0.2979360893625719
75.0,0.0,0.044656614861763755,0.0,0.023149429045671244
76.0,0.0,0.044746396535086386,0.0,0.0
77.0,0.0,0.03145057824650338,0.0,0.0
78.0,0.0,0.03268498333261194,0.0,0.0
79.0,0.0,0.04498704384686386,0.0,0.035814807693896
80.0,0.0,0.044739559939611206,0.0,0.000944394187472053
81.0,0.0,0.030301248608025966,0.0,0.0
82.0,0.0,0.039603015422605414,0.0,0.753088370488904
83.0,0.0,0.044981803097587425,0.0,0.0
84.0,0.0,0.0,0.0,0.0
85.0,0.0,0.004198164631848189,0.0,0.0
86.0,0.0,0.02035019716552,0.0,0.004164129102180447
87.0,0.0,0.02234922002380646,0.0,0.0
88.0,0.0,0.04481781578387212,0.0,0.21619890236940986
89.0,0.0,0.00010718514918772737,0.0,0.0
90.0,0.0,0.004528929415067939,0.0,0.0383237937573927
91.0,0.0,0.0,0.0,0.12628059375545397
92.0,0.0,0.017501504344815788,0.0,0.02176701917101498
93.0,0.0,0.030584562554326178,0.0,0.040982338225520165
94.0,0.0,0.0,0.0,0.037136914469068805
95.0,0.023529411764705882,0.0,0.0,0.010913422400642137
96.0,0.023529411764705882,0.0682398789248071,0.0,0.1731195158294213
97.0,0.023529411764705882,0.0,0.0,0.008765504924953205
98.0,0.023529411764705882,0.06823807714353414,0.0,0.0
99.0,0.023529411764705882,0.0,0.011764705882352941,0.041271587100593476
100.0,0.023529411764705882,0.0682048321124033,0.023529411764705882,0.07663623110380624
101.0,0.023529411764705882,0.0332687682335816,0.023529411764705882,0.15886957071122038
102.0,0.023529411764705882,0.0,0.023529411764705882,0.06190726624635157
103.0,0.023529411764705882,0.0,0.023529411764705882,0.0
104.0,0.029411764705882356,0.033473131825135116,0.023529411764705882,0.0
105.0,0.029411764705882356,0.029418046973823497,0.023529411764705882,0.0
106.0,0.029411764705882356,0.0,0.023529411764705882,0.6708645283377558
107.0,0.029411764705882356,0.046117434114563594,0.023529411764705882,0.06645204528521137
108.0,0.029411764705882356,0.0430768090872905,0.023529411764705882,0.0
109.0,0.029411764705882356,0.03189156286017919,0.023529411764705882,0.0
110.0,0.035294117647058816,0.0,0.023529411764705882,0.06880774951991625
111.0,0.035294117647058816,0.08035968656129883,0.023529411764705882,0.0
112.0,0.035294117647058816,0.035733545221677154,0.023529411764705882,0.0650844130411769
113.0,0.035294117647058816,0.5668655111456469,0.023529411764705882,0.0
114.0,0.035294117647058816,0.0504652149263598,0.023529411764705882,0.07855694675954594
115.0,0.035294117647058816,0.0,0.029411764705882356,0.033759174010015325
116.0,0.035294117647058816,0.045556093563543065,0.029411764705882356,0.031876757360507324
117.0,0.047058823529411764,0.09154584758237211,0.029411764705882356,0.04911320051379475
118.0,0.047058823529411764,0.09163715561548991,0.029411764705882356,0.0
119.0,0.052941176470588235,0.09782921283989243,0.029411764705882356,0.0339421750227602
120.0,0.052941176470588235,0.09147271578072996,0.029411764705882356,0.03385143693839865
121.0,0.052941176470588235,0.18968991839559457,0.029411764705882356,0.06328543473266807
122.0,0.052941176470588235,0.09161387261795362,0.029411764705882356,0.03220832516631367
123.0,0.052941176470588235,0.09695475312397472,0.035294117647058816,0.07166657734991261
124.0,0.052941176470588235,0.09759097181610887,0.047058823529411764,0.09135755266367807
125.0,0.052941176470588235,0.09765489158847418,0.047058823529411764,0.09844845630237353
126.0,0.052941176470588235,0.0977831798908434,0.047058823529411764,0.09149497352267716
127.0,0.052941176470588235,0.0931932362586777,0.047058823529411764,0.09178409749744787
128.0,0.052941176470588235,0.08462189427395128,0.047058823529411764,0.09193579758127607
129.0,0.052941176470588235,0.16888514753686346,0.047058823529411764,0.09122489434029557
130.0,0.052941176470588235,0.0976240590022292,0.052941176470588235,0.27982207871588927
131.0,0.12941176470588234,0.17385883082058518,0.052941176470588235,0.10188855318831502
132.0,0.1588235294117647,0.16465659049184578,0.052941176470588235,0.09465861115342689
133.0,0.1588235294117647,0.16447196737781333,0.052941176470588235,0.2144507687795819
134.0,0.16470588235294115,0.2095027013350112,0.052941176470588235,0.19977487105294667
135.0,0.16470588235294115,0.20957026840775023,0.052941176470588235,0.08127028934863839
136.0,0.17647058823529413,0.21666795282236007,0.052941176470588235,0.14411257563600322
137.0,0.2058823529411765,0.21786720695593886,0.052941176470588235,0.14323734416972267
138.0,0.2058823529411765,0.2172309085576954,0.052941176470588235,0.09763758817897783
139.0,0.2058823529411765,0.21814034622858947,0.052941176470588235,0.0889148814114179
140.0,0.2058823529411765,0.21571257060391413,0.052941176470588235,0.22509670382600866
141.0,0.2058823529411765,0.21842980877686813,0.052941176470588235,0.08603188990646604
142.0,0.2058823529411765,0.21874043782991526,0.052941176470588235,0.20943388157257747
143.0,0.2058823529411765,0.21753681718869922,0.052941176470588235,0.09573139449103174
144.0,0.21176470588235294,0.22656621983586517,0.052941176470588235,0.14695498961034115
145.0,0.21176470588235294,0.2059338838675986,0.07058823529411765,0.01924145370748509
146.0,0.21176470588235294,0.2564946943720886,0.07647058823529412,0.768524237345266
147.0,0.21176470588235294,0.21888678561238684,0.1,0.13556974820636536
148.0,0.21176470588235294,0.1666644467275284,0.1,0.11225085418246827
149.0,0.21176470588235294,0.18763962861723615,0.10588235294117647,0.0
150.0,0.21176470588235294,0.18715080800621497,0.10588235294117647,0.4230420602196382
151.0,0.21176470588235294,0.23971684920179087,0.15294117647058825,0.5259750424830727
152.0,0.21176470588235294,0.2568770536701924,0.1588235294117647,0.1648475628873517
153.0,0.21176470588235294,0.22697784502844642,0.1588235294117647,0.16824220444026555
154.0,0.21176470588235294,0.1670972189253176,0.1588235294117647,0.1641501629987182
155.0,0.21176470588235294,0.23051263191532312,0.1588235294117647,0.16504569147060344
156.0,0.21176470588235294,0.22021044545150514,0.1588235294117647,0.16412177850192033
157.0,0.21176470588235294,0.16694727055982783,0.1588235294117647,0.1642936959564053
158.0,0.2352941176470588,0.21191888678944287,0.18235294117647055,0.23381298197686817
159.0,0.2352941176470588,0.19069890404107026,0.21176470588235294,0.22486757311529926
160.0,0.2352941176470588,0.23235615253418251,0.21176470588235294,0.21879224257797925
161.0,0.2352941176470588,0.19026754590850842,0.21176470588235294,0.21146158191772546
162.0,0.2411764705882353,0.28602312175368405,0.21176470588235294,0.27593152394674714
163.0,0.24705882352941175,0.27670072209217117,0.21176470588235294,0.2132178484125033
164.0,0.24705882352941175,0.2791911475246825,0.21176470588235294,0.21914244384675718
165.0,0.24705882352941175,0.2916696574681801,0.21176470588235294,0.24334898558313423
166.0,0.24705882352941175,0.2455232530571894,0.21176470588235294,0.15542949156173974
167.0,0.24705882352941175,0.2707708364090813,0.21176470588235294,0.22779584959244276
168.0,0.24705882352941175,0.26615435208619703,0.2352941176470588,0.19040258642475993
169.0,0.2529411764705882,0.2640318621171272,0.2352941176470588,0.21756519934537633
170.0,0.2529411764705882,0.26111932322465164,0.2411764705882353,0.3414530176582753
171.0,0.2529411764705882,0.26397488541461656,0.2411764705882353,0.4748921404318168
172.0,0.2529411764705882,0.26300350389304855,0.2411764705882353,0.26892845027369594
173.0,0.2529411764705882,0.2641025194590492,0.24705882352941175,0.24735174427852102
174.0,0.2647058823529412,0.2199300124540231,0.24705882352941175,0.3369048626209765
175.0,0.28823529411764703,0.2432378370041436,0.24705882352941175,0.3194560378768049
176.0,0.3,0.3334569556388318,0.24705882352941175,0.32584715394678987
177.0,0.3,0.34456949133605147,0.24705882352941175,0.31578753961801176
178.0,0.3,0.34486663623262626,0.2529411764705882,0.2638300627721326
179.0,0.3,0.33375496039320196,0.2529411764705882,0.2737756432001148
180.0,0.3,0.3342616762010028,0.2529411764705882,0.26295128750915264
181.0,0.3647058823529412,0.40943659972448526,0.27058823529411763,0.2890097933189658
182.0,0.3647058823529412,0.40956593096015736,0.2823529411764706,0.27830096472717136
183.0,0.3647058823529412,0.3874073746524599,0.28823529411764703,0.3938027539692603
184.0,0.3647058823529412,0.4097266322134715,0.29411764705882354,0.23200880060312457
185.0,0.3647058823529412,0.38772639389287206,0.3,0.34449947126064595
186.0,0.3647058823529412,0.4089159782558555,0.3,0.32699594204483085
187.0,0.3705882352941177,0.39201614191159834,0.3,0.28085486590505776
188.0,0.3705882352941177,0.41538754233899466,0.3,0.329849327922621
189.0,0.3705882352941177,0.4151985076119987,0.3,0.34700552164948184
190.0,0.3705882352941177,0.3465840417236393,0.3,0.34480612215606854
191.0,0.3705882352941177,0.358172863546575,0.3176470588235294,0.3691758830236167
192.0,0.3705882352941177,0.3828532144088381,0.3352941176470588,0.6574748701338512
193.0,0.3764705882352941,0.4213481010967923,0.35294117647058826,0.3954353598264718
194.0,0.3764705882352941,0.39373170570076615,0.3588235294117647,0.39726294160752734
195.0,0.3764705882352941,0.40797700963949324,0.3647058823529412,0.43528728592516186
196.0,0.38235294117647056,0.3952617938021336,0.3647058823529412,0.39679660801087757
197.0,0.38235294117647056,0.3744196768464047,0.3647058823529412,0.30774248950252947
198.0,0.38235294117647056,0.4246562228990161,0.3647058823529412,0.4249559348014953
199.0,0.3882352941176471,0.4302195474332528,0.3647058823529412,0.3862409004094023
200.0,0.3941176470588235,0.40819201949185674,0.3647058823529412,0.38022593652407466
201.0,0.4,0.35505852816484074,0.3647058823529412,0.41629415257608005
202.0,0.4,0.4451674027846587,0.3647058823529412,0.39820559595570265
203.0,0.4235294117647059,0.37848967453973115,0.3647058823529412,0.4201419616976862
204.0,0.4235294117647059,0.468529841147574,0.3705882352941177,0.4374056512456644
205.0,0.4294117647058823,0.4315954581061078,0.3705882352941177,0.41248180669578816
206.0,0.4411764705882353,0.48622494917615,0.3764705882352941,0.4223694252685006
207.0,0.4411764705882353,0.6275568365943713,0.38235294117647056,0.3784667054911534
208.0,0.4411764705882353,0.4722211092424736,0.38235294117647056,0.3798094159297673
209.0,0.4411764705882353,0.4739649210025625,0.38235294117647056,0.3743844535148904
210.0,0.4411764705882353,0.4532868873670953,0.3882352941176471,0.37022001414406036
211.0,0.4411764705882353,0.46024768734980415,0.3882352941176471,0.4211467076907818
212.0,0.4470588235294118,0.452712651571692,0.3941176470588235,0.36938090755383773
213.0,0.4470588235294118,0.4918103311056348,0.4,0.4097281543521092
214.0,0.4529411764705882,0.4364496878280187,0.4117647058823529,0.38108464248428753
215.0,0.4529411764705882,0.4391635399281314,0.4235294117647059,0.3991421339809008
216.0,0.4529411764705882,0.45188816242147334,0.4235294117647059,0.42993844335539566
217.0,0.4588235294117647,0.4153243479262753,0.4235294117647059,0.45048137002367694
218.0,0.4588235294117647,0.42901067859364755,0.4235294117647059,0.6954929312201805
219.0,0.4588235294117647,0.44113073515515555,0.4294117647058823,0.4540073868718639
220.0,0.4588235294117647,0.4298007551652257,0.4294117647058823,0.4086001733344549
221.0,0.4588235294117647,0.42721457546401276,0.4294117647058823,0.3845743859144131
222.0,0.4647058823529412,0.42851886161279396,0.4294117647058823,0.40751193984426987
223.0,0.4647058823529412,0.4198014366126143,0.4411764705882353,0.47254341846470066
224.0,0.4647058823529412,0.4259890415233807,0.4411764705882353,0.5163311434103167
225.0,0.4705882352941176,0.49926579409121347,0.4470588235294118,0.45787705498656556
226.0,0.4705882352941176,0.43946811600605984,0.4470588235294118,0.4606536854774451
227.0,0.4764705882352941,0.5090048359288556,0.4470588235294118,0.47482485220123005
228.0,0.4764705882352941,0.4402408506039569,0.4529411764705882,0.3785799697658177
229.0,0.4764705882352941,0.4334370289422721,0.4529411764705882,0.46496604433249455
230.0,0.4764705882352941,0.5216429735941974,0.4529411764705882,0.42909588906973983
231.0,0.4764705882352941,0.48544561589848334,0.4529411764705882,0.43572006690045634
232.0,0.4764705882352941,0.5434605912848324,0.4529411764705882,0.4671503350965837
233.0,0.4764705882352941,0.5082529420705424,0.4588235294117647,0.39471967075287007
234.0,0.4764705882352941,0.4425136010214207,0.4647058823529412,0.4314325038232178
235.0,0.4764705882352941,0.4315102261344995,0.4647058823529412,0.43179247928336606
236.0,0.4764705882352941,0.5299314129164819,0.4647058823529412,0.48477510750998615
237.0,0.4764705882352941,0.5374146304801101,0.4647058823529412,0.4083564434887626
238.0,0.4764705882352941,0.4880422140676709,0.4647058823529412,0.2871642841157408
239.0,0.4764705882352941,0.44904079470440267,0.4647058823529412,0.4511730951404965
240.0,0.4764705882352941,0.47469514382417016,0.4705882352941176,0.38416493805084195
241.0,0.4764705882352941,0.521229627771375,0.4705882352941176,0.028572955791743238
242.0,0.4764705882352941,0.5212682929640103,0.4764705882352941,0.5299585049027913
243.0,0.4764705882352941,0.5213731162505875,0.4764705882352941,0.5544232343917664
244.0,0.4764705882352941,0.5213798699657889,0.4764705882352941,0.43489730051171144
245.0,0.4764705882352941,0.46413812158763906,0.4764705882352941,0.502201214100964
246.0,0.4764705882352941,0.504512425281711,0.4764705882352941,0.49189901646250755
247.0,0.4764705882352941,0.43161871677568175,0.4764705882352941,0.5137211656568783
248.0,0.4764705882352941,0.44397267804672846,0.4764705882352941,0.4363989750955266
249.0,0.4764705882352941,0.48866193666994273,0.4764705882352941,0.3663024825016023
250.0,0.4764705882352941,0.5209694987066308,0.4764705882352941,0.5829676741320879
251.0,0.4764705882352941,0.5214426070273862,0.4764705882352941,0.5723549923122856
252.0,0.4764705882352941,0.5198432253825204,0.4764705882352941,0.5350162592326817
253.0,0.4764705882352941,0.5702125298292017,0.4764705882352941,0.4324197666315548
254.0,0.4764705882352941,0.4537343217481982,0.4764705882352941,0.5009993904829855
255.0,0.4764705882352941,0.5114502659684789,0.4764705882352941,0.1456488466104845
256.0,0.4764705882352941,0.5026704043954624,0.4764705882352941,0.5075630151270307
257.0,0.4764705882352941,0.45590173294400815,0.4764705882352941,0.6039772432773854
258.0,0.4764705882352941,0.5310696740142493,0.4764705882352941,0.4382522209611721
259.0,0.4764705882352941,0.5214068808854672,0.4764705882352941,0.46621049421212624
260.0,0.4764705882352941,0.5042983055365475,0.4764705882352941,0.42697558418686943
261.0,0.4764705882352941,0.6609766045767148,0.4764705882352941,0.5103843217889014
262.0,0.4764705882352941,0.45694007544185145,0.4764705882352941,0.5344996441382164
263.0,0.4764705882352941,0.43275824865193524,0.4764705882352941,0.5262380032100921
264.0,0.4764705882352941,0.4411216027776625,0.4764705882352941,0.537087559094675
265.0,0.4764705882352941,0.5148749806418442,0.4764705882352941,0.4526055536014405
266.0,0.4764705882352941,0.45892528015252365,0.4764705882352941,0.5295515991128359
267.0,0.4764705882352941,0.46524853790811094,0.4764705882352941,0.5787543037980323
268.0,0.4764705882352941,0.45794797490408956,0.4764705882352941,0.5077392221673459
269.0,0.4764705882352941,0.5210506784813195,0.4764705882352941,0.46334757662890874
270.0,0.4764705882352941,0.4767610645908237,0.4764705882352941,0.44387694226984353
271.0,0.4764705882352941,0.4548330982274751,0.4764705882352941,0.5336622978066872
272.0,0.4764705882352941,0.7027492706908324,0.4764705882352941,0.45144694352208414
273.0,0.4764705882352941,0.5154262971565291,0.4764705882352941,0.48159196296285245
274.0,0.4764705882352941,0.5214178595956206,0.4764705882352941,0.49874311915260555
275.0,0.4764705882352941,0.5166644492177481,0.4764705882352941,0.4669185439482147
276.0,0.4764705882352941,0.4333678775572235,0.4764705882352941,0.5574575436646494
277.0,0.4764705882352941,0.5212558841531084,0.4764705882352941,0.4205209335702034
278.0,0.4764705882352941,0.4318108506063152,0.4764705882352941,0.4598718396474738
279.0,0.4764705882352941,0.4912144550988079,0.4764705882352941,0.4302263636777484
280.0,0.4764705882352941,0.45768440262122506,0.4764705882352941,0.6047923923798629
281.0,0.4764705882352941,0.5216198087464847,0.4764705882352941,0.44651706597623536
282.0,0.4764705882352941,0.5214947490942504,0.4764705882352941,0.5119564968835318
283.0,0.4764705882352941,0.5213900763300156,0.4764705882352941,0.48295066439950235
284.0,0.4764705882352941,0.46167211340870873,0.4764705882352941,0.5258331744906484
285.0,0.4941176470588236,0.449185796736585,0.4764705882352941,0.5965074940887277
286.0,0.5,0.460285810674678,0.4764705882352941,0.4477935536362243
287.0,0.5,0.545069451234408,0.4764705882352941,0.4909177859893864
288.0,0.5,0.45509343827206095,0.4764705882352941,0.5159883103304012
289.0,0.5,0.5238752752318293,0.4764705882352941,0.48100599727283255
290.0,0.5,0.6213556792009335,0.4764705882352941,0.44521147966137103
291.0,0.5,0.5448892457789026,0.4764705882352941,0.6784744272475233
292.0,0.5,0.5448545051512368,0.4764705882352941,0.5876429431573184
293.0,0.5,0.5423208619095085,0.4764705882352941,0.4498575434592138
294.0,0.5,0.4557033074329412,0.4764705882352941,0.7444597756636601
295.0,0.5,0.45549900712327507,0.4764705882352941,0.6140934548520113
296.0,0.5,0.48838165651649834,0.4764705882352941,0.5134198102842614
297.0,0.5058823529411764,0.49211366082081764,0.4941176470588236,0.38032076217214894
298.0,0.5058823529411764,0.5223834582969245,0.4941176470588236,0.5531828841881188
299.0,0.5117647058823529,0.48359411932479673,0.5,0.5770361167901279
300.0,0.5235294117647059,0.5684337683180202,0.5,0.5233284188997352
301.0,0.5235294117647059,0.5634187800168385,0.5,0.48143209304281764
302.0,0.5294117647058824,0.5434754046610686,0.5,0.7657463181570938
303.0,0.5294117647058824,0.5417000977012273,0.5058823529411764,0.5199103404444214
304.0,0.5294117647058824,0.48448514459221903,0.5058823529411764,0.5055429790431669
305.0,0.5294117647058824,0.5248128772881823,0.5235294117647059,0.5092819136969478
306.0,0.5294117647058824,0.5625702282807133,0.5235294117647059,0.5093027276901722
307.0,0.5294117647058824,0.5723201183605451,0.5294117647058824,0.5114031393043809
308.0,0.5294117647058824,0.5489762884120508,0.5294117647058824,0.496091464554702
309.0,0.5294117647058824,0.5740689211695815,0.5294117647058824,0.5011519210598542
310.0,0.5294117647058824,0.4963602947725251,0.5294117647058824,0.4728609706995591
311.0,0.5294117647058824,0.4880535560743571,0.5294117647058824,0.8217345958642673
312.0,0.5294117647058824,0.5137884052938672,0.5294117647058824,0.5144611154114186
313.0,0.5352941176470588,0.5343871164746988,0.5294117647058824,0.5228401088224636
314.0,0.5352941176470588,0.5261356777831393,0.5294117647058824,0.48640311134956604
315.0,0.5352941176470588,0.5251180677943319,0.5352941176470588,0.5685363048440772
316.0,0.5352941176470588,0.5035099750118172,0.5352941176470588,0.5735280222121775
317.0,0.5352941176470588,0.5245872299912996,0.5411764705882353,0.5546687062432882
318.0,0.5352941176470588,0.5675504299820546,0.5411764705882353,0.3430230555076943
319.0,0.5352941176470588,0.556134248239297,0.5411764705882353,0.5430944434899347
320.0,0.5411764705882353,0.5095107100344939,0.5411764705882353,0.5481812609061048
321.0,0.5411764705882353,0.5648609026584039,0.5470588235294118,0.34715401358677495
322.0,0.5411764705882353,0.5563637657481053,0.5470588235294118,0.3654625142617312
323.0,0.5470588235294118,0.5022061033677189,0.5470588235294118,0.5686562456101185
324.0,0.5470588235294118,0.5747505119881348,0.5470588235294118,0.5351331989581499
325.0,0.5529411764705883,0.5691875250966444,0.5529411764705883,0.5207513962702343
326.0,0.5529411764705883,0.5550963162445253,0.5529411764705883,0.6058499465416344
327.0,0.5529411764705883,0.528706675687002,0.5529411764705883,0.4968956590394983
328.0,0.5529411764705883,0.5331363522307299,0.5588235294117647,0.5313617608747151
329.0,0.5588235294117647,0.5414721558478168,0.5588235294117647,0.5467845968874874
330.0,0.5588235294117647,0.5137946719551039,0.5588235294117647,0.3522450830685152
331.0,0.5588235294117647,0.40156198532517473,0.5823529411764706,0.5507012725518396
332.0,0.5588235294117647,0.6036565709689304,0.5823529411764706,0.5910470714031928
333.0,0.5588235294117647,0.6036990847819411,0.5823529411764706,0.5982285250468153
334.0,0.5647058823529412,0.5202579674003714,0.5823529411764706,0.6142261373235375
335.0,0.5705882352941176,0.5257752606972027,0.5823529411764706,0.48572445142533927
336.0,0.5764705882352941,0.6213536838316716,0.5823529411764706,0.5830605830721937
337.0,0.5764705882352941,0.531383169822594,0.5882352941176471,0.5564483129973012
338.0,0.5823529411764706,0.5852321522775299,0.5882352941176471,0.5868700616401218
339.0,0.5823529411764706,0.5683368665329384,0.5882352941176471,0.6088916178969803
340.0,0.5882352941176471,0.5517299201528674,0.5882352941176471,0.6113658676940803
341.0,0.5882352941176471,0.5922413298910696,0.5882352941176471,0.5886065562686904
342.0,0.5882352941176471,0.5471488754975707,0.5882352941176471,0.5993023865987221
343.0,0.5882352941176471,0.5432905209340768,0.5882352941176471,0.5782869314395157
344.0,0.5882352941176471,0.5450631531108472,0.5941176470588235,0.6139021378695944
345.0,0.5882352941176471,0.5911154936977427,0.5941176470588235,0.5885874743453918
346.0,0.5941176470588235,0.6388602626830814,0.5941176470588235,0.5155340748478653
347.0,0.5941176470588235,0.5614375241495082,0.5941176470588235,0.541781196900443
348.0,0.5941176470588235,0.5874476003824198,0.5941176470588235,0.6105104343932571
349.0,0.5941176470588235,0.5493398857787615,0.5941176470588235,0.5807827111611992
350.0,0.6,0.5552447316350657,0.5941176470588235,0.5749420910059901
351.0,0.6176470588235294,0.6519136409037096,0.6,0.5196291335919792
352.0,0.6176470588235294,0.6447815564184953,0.6,0.5406016114673544
353.0,0.6176470588235294,0.658342180073948,0.611764705882353,0.3343733919180109
354.0,0.6176470588235294,0.6374596113681301,0.6176470588235294,0.6651199409637365
355.0,0.6176470588235294,0.6181734453027414,0.6176470588235294,0.6717209711575756
356.0,0.6235294117647059,0.5787201723345965,0.6235294117647059,0.7130208017498197
357.0,0.6235294117647059,0.5461586783793122,0.6294117647058823,0.5288738456764416
358.0,0.6294117647058823,0.6000631005846966,0.6294117647058823,0.5922169081124464
359.0,0.6294117647058823,0.584545508776992,0.6470588235294118,0.6681302850593877
360.0,0.6294117647058823,0.6023951041232121,0.6588235294117647,0.583902680491954
361.0,0.6588235294117647,0.6006566079829136,0.6705882352941176,0.6512178610394345
362.0,0.6588235294117647,0.6582881570128323,0.6764705882352942,0.5544364812255785
363.0,0.6705882352941176,0.6375552418876965,0.6823529411764706,0.43788683097518677
364.0,0.6705882352941176,0.6970052277800821,0.7,0.7356615969729691
365.0,0.6882352941176471,0.7328628779436049,0.7,0.7306359646295559
366.0,0.7,0.7357322932844528,0.7,0.7331558080940077
367.0,0.7,0.6833707549339332,0.7,0.727713273328486
368.0,0.7,0.7188028264303747,0.7,0.736328859516788
369.0,0.7,0.7339163589629863,0.7,0.7272696960619858
370.0,0.7,0.7359967653044468,0.7,0.7239580611106199
371.0,0.7,0.7263094618780361,0.7,0.6867082012026104
372.0,0.7,0.7346845310961099,0.7,0.6743985144897156
373.0,0.7,0.7446355802738842,0.7,0.7298423891923751
374.0,0.7,0.727185316944079,0.7,0.7315621806564677
375.0,0.7,0.740717945310432,0.7,0.7263284396274883
376.0,0.7,0.7299687079906518,0.7,0.74050135558879
377.0,0.7,0.7369846164808207,0.7,0.673790554590282
378.0,0.7,0.727819981620802,0.7058823529411765,0.6661763783346726
379.0,0.7,0.7373404095922438,0.7058823529411765,0.6836743798080418
380.0,0.7058823529411765,0.6609766403745448,0.7058823529411765,0.6603831102687998
381.0,0.7058823529411765,0.6642121557721967,0.7058823529411765,0.663171361493502
382.0,0.7058823529411765,0.660992236952876,0.7058823529411765,0.6943305372227254
383.0,0.7058823529411765,0.6797164533625298,0.7058823529411765,0.6548595699891141
384.0,0.7058823529411765,0.6831458702986408,0.7058823529411765,0.6894307936579585
385.0,0.7058823529411765,0.6709716474883061,0.7058823529411765,0.6685547607045137
386.0,0.7058823529411765,0.6626324511906603,0.7058823529411765,0.6602009217753153
387.0,0.7058823529411765,0.6824776060843978,0.7058823529411765,0.6914765002202234
388.0,0.7058823529411765,0.6644359264584654,0.7058823529411765,0.6958530762797515
389.0,0.7058823529411765,0.6891239886212125,0.7058823529411765,0.689871712461443
390.0,0.7058823529411765,0.674307235746241,0.7470588235294118,0.6044080805568861
391.0,0.7058823529411765,0.6608883396204125,0.7470588235294118,0.44610591446034664
392.0,0.7058823529411765,0.665875956428595,0.7588235294117647,0.010202694354007613
393.0,0.7058823529411765,0.7029886553616861,0.7705882352941177,0.7234205824588483
394.0,0.7058823529411765,0.678222233877417,0.7705882352941177,0.7319695085636011
395.0,0.7058823529411765,0.710874628293452,0.7705882352941177,0.7314424216324416
396.0,0.7058823529411765,0.6748020555964763,0.7823529411764706,0.4796782831848899
397.0,0.7058823529411765,0.6607505227879213,0.7823529411764706,0.5202503507840132
398.0,0.7352941176470589,0.7799741274378804,0.7823529411764706,0.5553714454434739
399.0,0.7411764705882353,0.7863951111757852,0.7823529411764706,0.48814934214756545
400.0,0.7470588235294118,0.7021121741180556,0.7882352941176469,0.732560445027393
401.0,0.7470588235294118,0.7147152151289575,0.7941176470588235,0.7814967238230697
402.0,0.7588235294117647,0.7516816233299509,0.7941176470588235,0.8201068575834574
403.0,0.7647058823529411,0.7692423152077157,0.7941176470588235,0.8231565941873819
404.0,0.7705882352941177,0.7257284906478416,0.7941176470588235,0.789316891730331
405.0,0.7764705882352941,0.7319930163994915,0.7941176470588235,0.8223903569614577
406.0,0.7764705882352941,0.731653371126532,0.7941176470588235,0.7534261427230101
407.0,0.7882352941176469,0.5345134481631599,0.7941176470588235,0.8283209313733153
408.0,0.7882352941176469,0.5354110852837276,0.7941176470588235,0.7341528128116646
409.0,0.7882352941176469,0.5451260531381293,0.7941176470588235,0.8186539689498676
410.0,0.7882352941176469,0.6140309570036498,0.7941176470588235,0.7522771847142911
411.0,0.7941176470588235,0.750022065012822,0.7941176470588235,0.7511422453961791
412.0,0.7941176470588235,0.8202589907759884,0.7941176470588235,0.8028913027153156
413.0,0.7941176470588235,0.7494427434342723,0.7941176470588235,0.8362088249953091
414.0,0.7941176470588235,0.8391702164952185,0.7941176470588235,0.7194587240385469
415.0,0.7941176470588235,0.835377695006948,0.7941176470588235,0.7415389295153794
416.0,0.7941176470588235,0.8262816687735507,0.7941176470588235,0.7489173801762741
417.0,0.7941176470588235,0.8382331066670425,0.7941176470588235,0.8026657005035296
418.0,0.7941176470588235,0.8288646395735361,0.7941176470588235,0.7545883755372127
419.0,0.7941176470588235,0.8006769373830924,0.7941176470588235,0.7285616444247331
420.0,0.7941176470588235,0.8011351363970389,0.8,0.8415600554653806
421.0,0.7941176470588235,0.781402999520313,0.8,0.840107036131998
422.0,0.7941176470588235,0.8263833114832062,0.8,0.8594106602758393
423.0,0.8,0.7736077066746407,0.8,0.7999164647605022
424.0,0.8,0.8004549478813274,0.8,0.7624117170514376
425.0,0.8,0.8445657542472078,0.8,0.8314100463606066
426.0,0.8,0.8244891635153294,0.8,0.8386820417716683
427.0,0.8,0.7552169759071781,0.8,0.832047197202497
428.0,0.8,0.843854499333919,0.8,0.8401459211290501
429.0,0.8,0.7552297311259496,0.8,0.844296282032103
430.0,0.8,0.8448010611690601,0.8,0.840393000597673
431.0,0.8,0.8389129032685333,0.8,0.799866944125426
432.0,0.8,0.8448998393392647,0.8,0.7994247415761371
433.0,0.8,0.8439491770443368,0.8,0.8443215532658386
434.0,0.8,0.7997655173913724,0.8,0.8314186778604158
435.0,0.8,0.7570354569915443,0.8,0.8401303693408622
436.0,0.8,0.8438705380156057,0.8,0.8247053704992593
437.0,0.8,0.7553236427515136,0.8,0.8562709232239994
438.0,0.8,0.8443983448262825,0.8058823529411765,0.5949131192307978
439.0,0.8058823529411765,0.8201627890982821,0.8058823529411765,0.7606140057606781
440.0,0.8058823529411765,0.7849425727824164,0.8058823529411765,0.8172678899521022
441.0,0.8058823529411765,0.761195153464107,0.8058823529411765,0.8197110708271216
442.0,0.8058823529411765,0.7612149981871368,0.8058823529411765,0.8051359742680132
443.0,0.8058823529411765,0.78411410955046,0.8058823529411765,0.7914905591424077
444.0,0.8058823529411765,0.7766919992238441,0.8058823529411765,0.738298669821208
445.0,0.8058823529411765,0.7612506864716388,0.8058823529411765,0.7754317927081806
446.0,0.8058823529411765,0.7608836446637337,0.8058823529411765,0.7671795793590004
447.0,0.8058823529411765,0.8398949047913742,0.8058823529411765,0.7987878111441395
448.0,0.8058823529411765,0.7854257425885106,0.8058823529411765,0.7383017243353203
449.0,0.8058823529411765,0.7860409243066858,0.8058823529411765,0.7662400225139321
450.0,0.8058823529411765,0.7963385091941133,0.8058823529411765,0.8205402289498286
451.0,0.8058823529411765,0.8052917680888453,0.8058823529411765,0.7415703245795576
452.0,0.8117647058823529,0.7670740141904767,0.8058823529411765,0.752903807887327
453.0,0.8117647058823529,0.8159008290229115,0.8058823529411765,0.7749500202301398
454.0,0.8117647058823529,0.7933322577217727,0.8058823529411765,0.7554382224869803
455.0,0.8117647058823529,0.8012094319563512,0.8058823529411765,0.7794865703629047
456.0,0.8117647058823529,0.8399380778140965,0.8117647058823529,0.8038820440108068
457.0,0.8117647058823529,0.8010721919761515,0.8117647058823529,0.7721756857968696
458.0,0.8117647058823529,0.776318036740177,0.8117647058823529,0.7565872592012068
459.0,0.8117647058823529,0.8033845692038535,0.8117647058823529,0.8157352980665467
460.0,0.8117647058823529,0.8233966623175667,0.8117647058823529,0.7803979056530417
461.0,0.8117647058823529,0.7751998489519032,0.8117647058823529,0.8663222261462066
462.0,0.8117647058823529,0.8364453558445999,0.8117647058823529,0.805275919027951
463.0,0.8117647058823529,0.7672648998654166,0.8117647058823529,0.8218512937736407
464.0,0.8117647058823529,0.8479006122514954,0.8117647058823529,0.29926427250817744
465.0,0.8117647058823529,0.8567498409176971,0.8117647058823529,0.7695899743415358
466.0,0.8117647058823529,0.7821307694729827,0.8117647058823529,0.7919339712911658
467.0,0.8117647058823529,0.7688490674030919,0.8117647058823529,0.8026436071340399
468.0,0.8117647058823529,0.7667837891285001,0.8117647058823529,0.7699811229249306
469.0,0.8117647058823529,0.8120949705623604,0.8117647058823529,0.8356530560322062
470.0,0.8176470588235294,0.7229598200726289,0.8176470588235294,0.8245683657884016
471.0,0.8176470588235294,0.8547994375024518,0.8176470588235294,0.7349318143835429
472.0,0.8176470588235294,0.8161652404082154,0.8176470588235294,0.8266921742954288
473.0,0.8176470588235294,0.7528058608555765,0.8176470588235294,0.5988128440927882
474.0,0.8176470588235294,0.7726086844153801,0.8176470588235294,0.8274425302448569
475.0,0.8176470588235294,0.814939663071793,0.8176470588235294,0.8239136486227068
476.0,0.8176470588235294,0.7728438858686194,0.8176470588235294,0.6925408707821133
477.0,0.8176470588235294,0.659738148837728,0.8176470588235294,0.8129049052112229
478.0,0.8176470588235294,0.7964938323519479,0.8176470588235294,0.6417041456084499
479.0,0.8176470588235294,0.7790872113543147,0.8176470588235294,0.8243719823777104
480.0,0.8176470588235294,0.7109161562776373,0.8176470588235294,0.9212315855578053
481.0,0.8176470588235294,0.8622955436179641,0.8176470588235294,0.854895813980879
482.0,0.8176470588235294,0.6956490951591633,0.8176470588235294,0.7520554932693729
483.0,0.8176470588235294,0.9031002538467803,0.8176470588235294,0.9122882634551226
484.0,0.8176470588235294,0.8401400636175864,0.8235294117647058,0.9894827205129492
485.0,0.8176470588235294,0.7729665019580454,0.8235294117647058,1.0
486.0,0.8176470588235294,0.6763114514440233,0.8235294117647058,0.8419879185061535
487.0,0.8176470588235294,0.7269077507269479,0.8235294117647058,1.0
488.0,0.8176470588235294,0.773030206254148,0.8235294117647058,0.8616734176360171
489.0,0.8176470588235294,0.8034492934242388,0.8235294117647058,0.8385077976300891
490.0,0.8176470588235294,0.7891892913429088,0.8235294117647058,0.5383297406930808
491.0,0.8235294117647058,0.7790094323658706,0.8235294117647058,0.8621247634325299
492.0,0.8235294117647058,0.778759976607665,0.8235294117647058,0.7762063394429638
493.0,0.8235294117647058,0.7786006836416562,0.8235294117647058,0.7054170240150587
494.0,0.8235294117647058,0.8581043504205709,0.8235294117647058,0.9850999199010319
495.0,0.8235294117647058,0.7786541659803192,0.8235294117647058,0.7764759193442111
496.0,0.8235294117647058,0.7552649561257151,0.8235294117647058,0.7527863828251357
497.0,0.8235294117647058,0.9694632565116371,0.8235294117647058,0.8457690468520039
498.0,0.8235294117647058,0.868043372718656,0.8235294117647058,0.7658645630487736
499.0,0.8235294117647058,0.7790444999706773,0.8235294117647058,0.7965768889532706
500.0,0.8235294117647058,0.778552903261411,0.8235294117647058,0.6108950715529323
501.0,0.8235294117647058,0.7788180471695413,0.8235294117647058,0.93737739956079
502.0,0.8235294117647058,0.7785224111833823,0.8235294117647058,0.7590697563696157
503.0,0.8235294117647058,0.8680546312975174,0.8235294117647058,0.8364410136245543
504.0,0.8235294117647058,0.8682980963660182,0.8235294117647058,0.7558981306450577
505.0,0.8235294117647058,0.7784883393613032,0.923529411764706,0.04242252306044403
506.0,0.8235294117647058,0.8420774544736253,0.9529411764705882,0.7582051202253679
507.0,0.8235294117647058,0.8279424848651679,0.9647058823529412,0.5065275223428067
508.0,0.8235294117647058,0.8105761284798799,0.976470588235294,0.8315119926617672
509.0,0.8235294117647058,0.7814490416644594,0.976470588235294,0.6785079505452947
510.0,0.8235294117647058,0.799588754314506,0.9941176470588236,1.0
511.0,0.8470588235294118,0.8151950741002213,0.9941176470588236,0.9385678789258769
512.0,0.8764705882352941,0.831772905075423,0.9941176470588236,0.9353340275641963
513.0,0.8823529411764706,0.8427004915664011,1.0,0.9843123595032502
514.0,0.8823529411764706,0.8604206000387766,1.0,1.0
515.0,0.8823529411764706,0.9272145020668326,1.0,0.7061612071369828
516.0,0.8941176470588236,0.8495392978029179,1.0,0.5035305943520411
517.0,0.9470588235294116,0.9020768542270438,1.0,1.0
518.0,0.9647058823529412,0.9195450904400896,1.0,1.0
519.0,0.9705882352941176,1.0,1.0,1.0
520.0,0.9705882352941176,0.925546570625425,1.0,0.8164308443651671
521.0,0.9941176470588236,0.7497703729328061,1.0,1.0
522.0,1.0,1.0,1.0,0.6419993539109543
523.0,1.0,1.0,1.0,0.6271854127561449
524.0,1.0,0.9551561902784287,1.0,0.7632922892126404
525.0,1.0,0.9349633663789685,1.0,1.0
526.0,1.0,0.9550636012126468,1.0,0.6699149739272872


==> fig/app_err/SVR_PolyKernel_learn.csv <==
train size,train mean,train std,test mean,test std,fit time mean,fit time std
0.1,0.9721766415525813,0.019195615235077897,0.6265172162221224,0.06138300500087153,0.002288961410522461,0.00020581965471217409
0.15000000000000002,0.9700628537841227,0.013647281625484429,0.6841867795997864,0.06554546118038806,0.003419303894042969,0.00019858871424621076
0.2,0.9678275592028458,0.011402754184378874,0.7300937971651539,0.067794623545554,0.005018830299377441,0.0003573331293857151
0.25,0.9701378149804242,0.010558631392537848,0.769014413194486,0.030035466939181275,0.006823158264160157,0.0005900610831815828
0.30000000000000004,0.9696938051446503,0.00802639637748756,0.7819155073885181,0.02301492061662922,0.009007954597473144,0.0007213992560404737
0.35,0.967888116111357,0.00894182196791243,0.8019271929953076,0.02601086574655844,0.011626052856445312,0.0006356135562098535
0.4,0.9702298606885591,0.008283228099513693,0.8104965124766907,0.02381253725761724,0.014803647994995117,0.0007887370986662727
0.45000000000000007,0.9705527071988864,0.006934642456836364,0.8172753886867676,0.024087592867529876,0.017939662933349608,0.0015646412092564538
0.5,0.9708489895989256,0.006062513714983463,0.8145920064059073,0.01871949520540962,0.021033763885498047,0.0019246937828720102
0.55,0.9715100626444835,0.005522880006448009,0.8249539863869433,0.020935489084155885,0.024856972694396972,0.0014987912760017464
0.6,0.9718469094341227,0.004638863236508144,0.8329342608154864,0.010785180191728392,0.02853422164916992,0.003325545451400457
0.65,0.9721317510825183,0.003960919243524876,0.8336338142520011,0.02086342875328575,0.033516764640808105,0.0027479633159628487
0.7000000000000001,0.9721628230257346,0.00421541083001533,0.8287161670553239,0.025615489252173336,0.03804988861083984,0.0025035693648387957
0.75,0.9698545039949181,0.0036264502980249123,0.8370642586375696,0.028060025165098656,0.04409935474395752,0.006432214406711076
0.8,0.9691676869342782,0.004038469115617127,0.8503879439357499,0.0366540372582016,0.052454376220703126,0.011683962931248487
0.85,0.9681678804373444,0.0030800014147886927,0.8421186782728467,0.05095622962808575,0.05275890827178955,0.0021592583276514488
0.9,0.968925480051624,0.002684980497070412,0.8277764968929882,0.058493617763105105,0.05737495422363281,0.0024456608220596726


==> fig/app_err/SVR_RBFKernel_example.csv <==
FF idx,train true,train predicted,test true,test predicted
0.0,0.0,0.0,0.0,0.0
1.0,0.0,0.0,0.0,0.0
2.0,0.0,0.0,0.0,0.0709015553794276
3.0,0.0,0.0,0.0,0.18923826449017978
4.0,0.0,0.024340875840199006,0.0,0.024971195841468785
5.0,0.0,0.024297360123620437,0.0,0.08050889739043682
6.0,0.0,0.023866271991694832,0.0,0.6685546906003084
7.0,0.0,0.01950741781603177,0.0,0.0330856826120709
8.0,0.0,0.0,0.0,0.052001657018922676
9.0,0.0,0.0,0.0,0.008899569346986491
10.0,0.0,0.02383195712636177,0.0,0.0
11.0,0.0,0.012043779703150681,0.0,0.07357764236069742
12.0,0.0,0.0,0.0,0.22821458570634262
13.0,0.0,0.0,0.0,0.021880713626924952
14.0,0.0,0.0,0.0,0.028034541706431215
15.0,0.0,0.02342235712327556,0.0,0.015449095966467652
16.0,0.0,0.004443183174427323,0.0,0.02720659018254884
17.0,0.0,0.0,0.0,0.4183561981397662
18.0,0.0,0.0,0.0,0.0
19.0,0.0,0.02373673498551504,0.0,0.011712408253351847
20.0,0.0,0.016703222257807737,0.0,0.03416104154314126
21.0,0.0,0.0,0.0,0.0
22.0,0.0,0.0,0.0,0.0
23.0,0.0,0.024431238005318434,0.0,0.3142829021948006
24.0,0.0,0.0,0.0,0.0442655532625581
25.0,0.0,0.02407160984048079,0.0,0.0
26.0,0.0,0.02435056967540966,0.0,0.0
27.0,0.0,0.024269590557471077,0.0,0.041936400234262095
28.0,0.0,0.023948073562887418,0.0,0.0
29.0,0.0,0.01609562598634129,0.0,0.016078567849172443
30.0,0.0,0.02400400248912843,0.0,0.009959794516109177
31.0,0.0,0.012398781659621327,0.0,0.04856646777200779
32.0,0.0,0.0,0.0,0.16346923800917074
33.0,0.0,0.0,0.0,0.06738137051893495
34.0,0.0,0.02424536053192511,0.0,0.03660241413313081
35.0,0.0,0.0,0.0,0.018176060920346404
36.0,0.0,0.0,0.0,0.043301912117199304
37.0,0.0,0.0,0.0,0.01457494841615703
38.0,0.0,0.024020183176441445,0.0,0.19659552832781638
39.0,0.0,0.0015457141145782116,0.0,0.08027823188923039
40.0,0.0,0.02398806900739381,0.0,0.0
41.0,0.0,0.016739133056058952,0.0,0.0
42.0,0.0,0.15709658339166427,0.0,0.29863371131859223
43.0,0.0,0.007600586298657619,0.0,0.0
44.0,0.0,0.0,0.0,0.053578619594990606
45.0,0.0,0.024005907396102144,0.0,0.0
46.0,0.0,0.023344236541475716,0.0,0.00027662637454051175
47.0,0.0,0.023328261006641537,0.0,0.0
48.0,0.0,0.0,0.0,0.2726505811513973
49.0,0.0,0.0,0.0,0.0
50.0,0.0,0.0,0.0,0.022191401986070947
51.0,0.0,0.015086643230557306,0.0,0.3126007573550952
52.0,0.0,0.024304038973155806,0.0,0.010154500467701721
53.0,0.0,0.0,0.0,0.019018846578758075
54.0,0.0,0.005546796112303964,0.0,0.0
55.0,0.0,0.01919416276468744,0.0,0.0
56.0,0.0,0.024173577532231927,0.0,0.0
57.0,0.0,0.0,0.0,0.0
58.0,0.0,0.02433438563223933,0.0,0.0
59.0,0.0,0.024295484580240834,0.0,0.0
60.0,0.0,0.0,0.0,0.0439623453417729
61.0,0.0,0.024249756517913112,0.0,0.01624327334941994
62.0,0.0,0.0,0.0,0.041344624405110164
63.0,0.0,0.023924036580461883,0.0,0.0
64.0,0.0,0.0,0.0,0.04354225860302807
65.0,0.0,0.0,0.0,0.016991308451096865
66.0,0.0,0.0,0.0,0.042379873113626065
67.0,0.0,0.0,0.0,0.0713300491769499
68.0,0.0,0.024067074581639814,0.0,0.14695269748805379
69.0,0.0,0.024464700346162993,0.0,0.49873735573199995
70.0,0.0,0.0239770948002887,0.0,0.014516993037684556
71.0,0.0,0.014153418209206847,0.0,0.050463296559861204
72.0,0.0,0.02399920937856126,0.0,0.023116613318232504
73.0,0.0,0.02456990955836519,0.0,0.3767479875257827
74.0,0.0,0.0,0.0,0.12451234593758648
75.0,0.0,0.024139492805546003,0.0,0.0
76.0,0.0,0.023818828600713216,0.0,0.0
77.0,0.0,0.0,0.0,0.0016182166321310754
78.0,0.0,0.011087337323478441,0.0,0.0
79.0,0.0,0.023795869973179007,0.0,0.0
80.0,0.0,0.024237150050678113,0.0,0.013292088612602726
81.0,0.0,0.023993187162970164,0.0,0.015256824534816193
82.0,0.0,0.0,0.0,0.42464891576538755
83.0,0.0,0.024463326680352615,0.0,0.0
84.0,0.0,0.01423336506624212,0.0,0.0010759844189424106
85.0,0.0,0.0,0.0,0.0
86.0,0.0,0.015803589033273335,0.0,0.0
87.0,0.0,0.006253498493678955,0.0,0.0062034827287417715
88.0,0.0,0.024066711950060438,0.0,0.08022024270179223
89.0,0.0,0.005009282227456946,0.0,0.0
90.0,0.0,0.0007419497658066043,0.0,0.0
91.0,0.0,0.004254785429133434,0.0,0.07550167435476968
92.0,0.0,0.0,0.0,0.0
93.0,0.0,0.0,0.0,0.022340404977852835
94.0,0.0,0.0,0.0,0.007339855403187767
95.0,0.023529411764705882,0.032994980903062965,0.0,0.002103101053991585
96.0,0.023529411764705882,0.04792379517669204,0.0,0.01989858032047459
97.0,0.023529411764705882,0.04514945034409418,0.0,0.0015630052697239716
98.0,0.023529411764705882,0.047764879667400006,0.0,0.001699012148528134
99.0,0.023529411764705882,0.044218128163108106,0.011764705882352941,0.039438684993931106
100.0,0.023529411764705882,0.05523073940751133,0.023529411764705882,0.05635758388457157
101.0,0.023529411764705882,0.047718171784517815,0.023529411764705882,0.18863313766840636
102.0,0.023529411764705882,0.04729489774305434,0.023529411764705882,0.04623994060476899
103.0,0.023529411764705882,0.04732416036324727,0.023529411764705882,0.046275162781823254
104.0,0.029411764705882356,0.04594743855646066,0.023529411764705882,0.054008642042143507
105.0,0.029411764705882356,0.053663330543200716,0.023529411764705882,0.0461753001441923
106.0,0.029411764705882356,0.007318040276899251,0.023529411764705882,0.5326851620161216
107.0,0.029411764705882356,0.03056686934728836,0.023529411764705882,0.04737041095921812
108.0,0.029411764705882356,0.029638796013025936,0.023529411764705882,0.0008425818128070528
109.0,0.029411764705882356,0.04650695702767971,0.023529411764705882,0.04681677383534388
110.0,0.035294117647058816,0.01084139754552449,0.023529411764705882,0.05158396577244401
111.0,0.035294117647058816,0.05978113294444126,0.023529411764705882,0.025331494067430904
112.0,0.035294117647058816,0.056434836573847236,0.023529411764705882,0.0470076331356325
113.0,0.035294117647058816,0.589492904842161,0.023529411764705882,0.040753381746907125
114.0,0.035294117647058816,0.0496400296093335,0.023529411764705882,0.04369811175507132
115.0,0.035294117647058816,0.04626803085372133,0.029411764705882356,0.044558270640811304
116.0,0.035294117647058816,0.05971440082638402,0.029411764705882356,0.04747540033283737
117.0,0.047058823529411764,0.06598010243792268,0.029411764705882356,0.03159776394964875
118.0,0.047058823529411764,0.07149478561077993,0.029411764705882356,0.01040260671076726
119.0,0.052941176470588235,0.07737705547981866,0.029411764705882356,0.04412136154144558
120.0,0.052941176470588235,0.07504957615610147,0.029411764705882356,0.04429072372340498
121.0,0.052941176470588235,0.07706616193329047,0.029411764705882356,0.059936301965231364
122.0,0.052941176470588235,0.07151330874312917,0.029411764705882356,0.04106495888541245
123.0,0.052941176470588235,0.07681932700914096,0.035294117647058816,0.05594645083126493
124.0,0.052941176470588235,0.07121876146167094,0.047058823529411764,0.07223925016734983
125.0,0.052941176470588235,0.07703475126136478,0.047058823529411764,0.06407137010348168
126.0,0.052941176470588235,0.07697167138417799,0.047058823529411764,0.07181915805434669
127.0,0.052941176470588235,0.07702992971921846,0.047058823529411764,0.07126639003461155
128.0,0.052941176470588235,0.07676905493109848,0.047058823529411764,0.0711341502055704
129.0,0.052941176470588235,0.07688809047039552,0.047058823529411764,0.07275472677374573
130.0,0.052941176470588235,0.07045155529612562,0.052941176470588235,0.3782255435815928
131.0,0.12941176470588234,0.1865079492427292,0.052941176470588235,0.08255764432915763
132.0,0.1588235294117647,0.16118823116013897,0.052941176470588235,0.07091102565548119
133.0,0.1588235294117647,0.1613541536223303,0.052941176470588235,0.2087523176851081
134.0,0.16470588235294115,0.1889424576904946,0.052941176470588235,0.09168620269451117
135.0,0.16470588235294115,0.18001429346207684,0.052941176470588235,0.0779397246561741
136.0,0.17647058823529413,0.19982144659416587,0.052941176470588235,0.19508046545508112
137.0,0.2058823529411765,0.21563145283025595,0.052941176470588235,0.19319497129886326
138.0,0.2058823529411765,0.2156940866861559,0.052941176470588235,0.1947788643072676
139.0,0.2058823529411765,0.21638040212482687,0.052941176470588235,0.06681780912271534
140.0,0.2058823529411765,0.2087286532154733,0.052941176470588235,0.22079260492318387
141.0,0.2058823529411765,0.21606614702504487,0.052941176470588235,0.07010485160023255
142.0,0.2058823529411765,0.21602074025766974,0.052941176470588235,0.1058682297960501
143.0,0.2058823529411765,0.21552498050328905,0.052941176470588235,0.0751412390942548
144.0,0.21176470588235294,0.21979769640079738,0.052941176470588235,0.21232497062677486
145.0,0.21176470588235294,0.233757789479375,0.07058823529411765,0.05909072924636721
146.0,0.21176470588235294,0.23634742938191586,0.07647058823529412,0.5740823017593721
147.0,0.21176470588235294,0.22063706225020957,0.1,0.10074001989652986
148.0,0.21176470588235294,0.18748963322355028,0.1,0.05538273111845338
149.0,0.21176470588235294,0.18772203855726605,0.10588235294117647,0.059777668648056725
150.0,0.21176470588235294,0.19710590287014462,0.10588235294117647,0.3711515504960772
151.0,0.21176470588235294,0.23609414279037327,0.15294117647058825,0.5101711115303543
152.0,0.21176470588235294,0.23613344570649103,0.1588235294117647,0.16109946585921286
153.0,0.21176470588235294,0.22533491983788112,0.1588235294117647,0.15243167054778767
154.0,0.21176470588235294,0.19673661058446035,0.1588235294117647,0.1549921038684589
155.0,0.21176470588235294,0.21233065164000348,0.1588235294117647,0.1610899426527822
156.0,0.21176470588235294,0.2179225410748576,0.1588235294117647,0.1619170709713958
157.0,0.21176470588235294,0.18786254069777042,0.1588235294117647,0.16159715018970133
158.0,0.2352941176470588,0.21109940561097523,0.18235294117647055,0.20865493090428883
159.0,0.2352941176470588,0.25978644255958044,0.21176470588235294,0.22742824741954049
160.0,0.2352941176470588,0.25855573840381024,0.21176470588235294,0.2034534063751549
161.0,0.2352941176470588,0.21561832201904135,0.21176470588235294,0.20478924895266803
162.0,0.2411764705882353,0.26563996873858875,0.21176470588235294,0.24802553096756197
163.0,0.24705882352941175,0.2696492770989759,0.21176470588235294,0.20409571521668082
164.0,0.24705882352941175,0.26077413083340006,0.21176470588235294,0.2179360080100434
165.0,0.24705882352941175,0.26486722395241075,0.21176470588235294,0.24231605717092847
166.0,0.24705882352941175,0.2715901097410677,0.21176470588235294,0.20541025467170787
167.0,0.24705882352941175,0.270342333960668,0.21176470588235294,0.2208923149178787
168.0,0.24705882352941175,0.25930065969121296,0.2352941176470588,0.21380672447279697
169.0,0.2529411764705882,0.2684650385383492,0.2352941176470588,0.21589050075256105
170.0,0.2529411764705882,0.26177074233797204,0.2411764705882353,0.2783789171602773
171.0,0.2529411764705882,0.26851297234130833,0.2411764705882353,0.5312436607098918
172.0,0.2529411764705882,0.26811860344779953,0.2411764705882353,0.2659558921584623
173.0,0.2529411764705882,0.2684933958624799,0.24705882352941175,0.26861756656676405
174.0,0.2647058823529412,0.24050650964688716,0.24705882352941175,0.2857812839898155
175.0,0.28823529411764703,0.1647781120123985,0.24705882352941175,0.2601167508523762
176.0,0.3,0.319718849956513,0.24705882352941175,0.26134643965921484
177.0,0.3,0.32429263408733605,0.24705882352941175,0.26382770425508834
178.0,0.3,0.32418641641829016,0.2529411764705882,0.2690084960095938
179.0,0.3,0.31893173786042905,0.2529411764705882,0.2601385676028083
180.0,0.3,0.31785729126293294,0.2529411764705882,0.26827677593574395
181.0,0.3647058823529412,0.38997597838497905,0.27058823529411763,0.2713861419775968
182.0,0.3647058823529412,0.3872980470735497,0.2823529411764706,0.2574705658254648
183.0,0.3647058823529412,0.3750566635812959,0.28823529411764703,0.3722688723775234
184.0,0.3647058823529412,0.3874083266555036,0.29411764705882354,0.1595502652164386
185.0,0.3647058823529412,0.3633437703080856,0.3,0.3243579098523226
186.0,0.3647058823529412,0.38388388497757625,0.3,0.30347212832112885
187.0,0.3705882352941177,0.3797914948347443,0.3,0.178328588640613
188.0,0.3705882352941177,0.39482818049968027,0.3,0.3106862243755141
189.0,0.3705882352941177,0.3825481704271714,0.3,0.32527649389755964
190.0,0.3705882352941177,0.38184989970636046,0.3,0.3239781754568988
191.0,0.3705882352941177,0.3751274992108975,0.3176470588235294,0.3763025587612283
192.0,0.3705882352941177,0.38577027514295725,0.3352941176470588,0.6750960113628706
193.0,0.3764705882352941,0.40071201082644753,0.35294117647058826,0.40096937239596625
194.0,0.3764705882352941,0.38549641170050947,0.3588235294117647,0.38967250681770366
195.0,0.3764705882352941,0.3920533258235672,0.3647058823529412,0.4011516018617484
196.0,0.38235294117647056,0.4012985244182263,0.3647058823529412,0.39785034798331786
197.0,0.38235294117647056,0.3843528398370893,0.3647058823529412,0.32059724526140204
198.0,0.38235294117647056,0.39463427209347945,0.3647058823529412,0.40349936040597617
199.0,0.3882352941176471,0.4123776777015403,0.3647058823529412,0.38768226887646606
200.0,0.3941176470588235,0.39857940481125337,0.3647058823529412,0.35320599315530254
201.0,0.4,0.37610945321264794,0.3647058823529412,0.41143918218318254
202.0,0.4,0.42406132877756125,0.3647058823529412,0.3959293551825255
203.0,0.4235294117647059,0.39909806456028285,0.3647058823529412,0.4046711023752161
204.0,0.4235294117647059,0.4479266151153753,0.3705882352941177,0.4196048561905358
205.0,0.4294117647058823,0.4060157950557338,0.3705882352941177,0.395262343385378
206.0,0.4411764705882353,0.46550861720016706,0.3764705882352941,0.40571580620578174
207.0,0.4411764705882353,0.5852081926120143,0.38235294117647056,0.3773546014895179
208.0,0.4411764705882353,0.46488291184542185,0.38235294117647056,0.38305574006000875
209.0,0.4411764705882353,0.46551580135284343,0.38235294117647056,0.3990006782161203
210.0,0.4411764705882353,0.4594364392521583,0.3882352941176471,0.3739468925277192
211.0,0.4411764705882353,0.465173119036221,0.3882352941176471,0.4424419782126792
212.0,0.4470588235294118,0.4623217540541837,0.3941176470588235,0.3866443764399608
213.0,0.4470588235294118,0.4681452534313025,0.4,0.3951149598527006
214.0,0.4529411764705882,0.45176934099066934,0.4117647058823529,0.4028369576984691
215.0,0.4529411764705882,0.4541262963415771,0.4235294117647059,0.4219610461229246
216.0,0.4529411764705882,0.46522989779104007,0.4235294117647059,0.5519160078379621
217.0,0.4588235294117647,0.43451478496825147,0.4235294117647059,0.4436965616259727
218.0,0.4588235294117647,0.4453421000904741,0.4235294117647059,0.7093854178672101
219.0,0.4588235294117647,0.4574153707818614,0.4294117647058823,0.4233524528545395
220.0,0.4588235294117647,0.44914849715892247,0.4294117647058823,0.38796056336523943
221.0,0.4588235294117647,0.4345656609940896,0.4294117647058823,0.3809306495829009
222.0,0.4647058823529412,0.44775174955064523,0.4294117647058823,0.38864244238112444
223.0,0.4647058823529412,0.44041840305261704,0.4411764705882353,0.468518566996361
224.0,0.4647058823529412,0.4462946355857425,0.4411764705882353,0.5623755319402337
225.0,0.4705882352941176,0.4684220644429854,0.4470588235294118,0.4652325208850072
226.0,0.4705882352941176,0.44792947428654134,0.4470588235294118,0.4675099593806685
227.0,0.4764705882352941,0.4871040027569444,0.4470588235294118,0.47270684529694174
228.0,0.4764705882352941,0.4521047606462288,0.4529411764705882,0.5191079744578998
229.0,0.4764705882352941,0.45257580321817464,0.4529411764705882,0.4673926890399533
230.0,0.4764705882352941,0.5009175927356815,0.4529411764705882,0.44586450595098004
231.0,0.4764705882352941,0.472713367779845,0.4529411764705882,0.4538735655659362
232.0,0.4764705882352941,0.5764059072516603,0.4529411764705882,0.4738282145097762
233.0,0.4764705882352941,0.48412457337935866,0.4588235294117647,0.4194989685354503
234.0,0.4764705882352941,0.46656553595559935,0.4647058823529412,0.44934347996133644
235.0,0.4764705882352941,0.45233387380272144,0.4647058823529412,0.45073309436194653
236.0,0.4764705882352941,0.5003071670866339,0.4647058823529412,0.4675037041284653
237.0,0.4764705882352941,0.5006839686216709,0.4647058823529412,0.432064561177057
238.0,0.4764705882352941,0.4723299769673213,0.4647058823529412,0.3997236127875922
239.0,0.4764705882352941,0.47610355512765923,0.4647058823529412,0.4710557802772328
240.0,0.4764705882352941,0.5008987490071286,0.4705882352941176,0.4004923439700733
241.0,0.4764705882352941,0.4974364118221237,0.4705882352941176,0.43175562887959057
242.0,0.4764705882352941,0.5007269844440221,0.4764705882352941,0.4877870272019099
243.0,0.4764705882352941,0.5001906406184022,0.4764705882352941,0.6824534822964134
244.0,0.4764705882352941,0.5005562387921894,0.4764705882352941,0.45693738454399874
245.0,0.4764705882352941,0.49678742359102146,0.4764705882352941,0.4684420211199119
246.0,0.4764705882352941,0.4848111667265871,0.4764705882352941,0.46183292438537743
247.0,0.4764705882352941,0.4536089653775634,0.4764705882352941,0.4796305693855074
248.0,0.4764705882352941,0.4816995726233368,0.4764705882352941,0.4591134496308223
249.0,0.4764705882352941,0.4887667999446936,0.4764705882352941,0.301769342443207
250.0,0.4764705882352941,0.5202769630272421,0.4764705882352941,0.5496714615237046
251.0,0.4764705882352941,0.5010392072993053,0.4764705882352941,0.557810185305893
252.0,0.4764705882352941,0.495291673184079,0.4764705882352941,0.5027690845804109
253.0,0.4764705882352941,0.6541980476876097,0.4764705882352941,0.4534647873587748
254.0,0.4764705882352941,0.4828605588460294,0.4764705882352941,0.46654473820890136
255.0,0.4764705882352941,0.5010071153943788,0.4764705882352941,0.060372004418095204
256.0,0.4764705882352941,0.4733551688158373,0.4764705882352941,0.4841396268672189
257.0,0.4764705882352941,0.485918084642363,0.4764705882352941,0.6649920541256562
258.0,0.4764705882352941,0.5017324995914766,0.4764705882352941,0.4603371143905686
259.0,0.4764705882352941,0.5009038235915664,0.4764705882352941,0.4811358711810035
260.0,0.4764705882352941,0.48279717338255407,0.4764705882352941,0.44562479082305484
261.0,0.4764705882352941,0.6991668230378065,0.4764705882352941,0.4914250805330255
262.0,0.4764705882352941,0.48736263518891126,0.4764705882352941,0.5026472127707325
263.0,0.4764705882352941,0.453174727143032,0.4764705882352941,0.5068953446093201
264.0,0.4764705882352941,0.4645280161212986,0.4764705882352941,0.5111708417186293
265.0,0.4764705882352941,0.4653890028600144,0.4764705882352941,0.48124973630667556
266.0,0.4764705882352941,0.4900785202994722,0.4764705882352941,0.5005996278027799
267.0,0.4764705882352941,0.5008473671744302,0.4764705882352941,0.5538911923035752
268.0,0.4764705882352941,0.48874973992218224,0.4764705882352941,0.5013555943281369
269.0,0.4764705882352941,0.5003705477512599,0.4764705882352941,0.4958224858115985
270.0,0.4764705882352941,0.45230627567761644,0.4764705882352941,0.4685620125788405
271.0,0.4764705882352941,0.4844170467243288,0.4764705882352941,0.5175844625962628
272.0,0.4764705882352941,0.7396757142282884,0.4764705882352941,0.4795857710616823
273.0,0.4764705882352941,0.47145946302838804,0.4764705882352941,0.47680473928702893
274.0,0.4764705882352941,0.5008125859860266,0.4764705882352941,0.47496477122618963
275.0,0.4764705882352941,0.5005730067571376,0.4764705882352941,0.48845107489934353
276.0,0.4764705882352941,0.4547297256643101,0.4764705882352941,0.5098719917430067
277.0,0.4764705882352941,0.5005110949260786,0.4764705882352941,0.4433811266835861
278.0,0.4764705882352941,0.4524925243069549,0.4764705882352941,0.4913481784541758
279.0,0.4764705882352941,0.46217839701257574,0.4764705882352941,0.4502278738777754
280.0,0.4764705882352941,0.4831436746653026,0.4764705882352941,0.6539037348320476
281.0,0.4764705882352941,0.500973937744605,0.4764705882352941,0.4724249237052408
282.0,0.4764705882352941,0.5007429859217387,0.4764705882352941,0.4993694931157087
283.0,0.4764705882352941,0.5008934076420541,0.4764705882352941,0.47626931148208473
284.0,0.4764705882352941,0.4937073435988345,0.4764705882352941,0.5031122941891704
285.0,0.4941176470588236,0.4768149325518344,0.4764705882352941,0.5942448977906403
286.0,0.5,0.47630005193988534,0.4764705882352941,0.47428805847499933
287.0,0.5,0.5220353313595161,0.4764705882352941,0.5878111224920368
288.0,0.5,0.4763360935136665,0.4764705882352941,0.4935690839351153
289.0,0.5,0.5081860341761694,0.4764705882352941,0.4878735888063102
290.0,0.5,0.6276438218290922,0.4764705882352941,0.47051570245267293
291.0,0.5,0.5239247066572876,0.4764705882352941,0.7306546482041478
292.0,0.5,0.5240730143120885,0.4764705882352941,0.685896535020875
293.0,0.5,0.5241571136759293,0.4764705882352941,0.4787211261358112
294.0,0.5,0.4761183417260864,0.4764705882352941,0.7665760559378856
295.0,0.5,0.47565154921399927,0.4764705882352941,0.6937012527362709
296.0,0.5,0.5127248739622116,0.4764705882352941,0.4915461967332198
297.0,0.5058823529411764,0.49186899333297873,0.4941176470588236,0.36211101546674784
298.0,0.5058823529411764,0.5296963867863683,0.4941176470588236,0.47629229633154235
299.0,0.5117647058823529,0.5158466735423618,0.5,0.5891616577486806
300.0,0.5235294117647059,0.548033993974957,0.5,0.4997813464527285
301.0,0.5235294117647059,0.5397351198599221,0.5,0.5172909369038863
302.0,0.5294117647058824,0.5370404536402418,0.5,0.7585527228679911
303.0,0.5294117647058824,0.535596222513943,0.5058823529411764,0.5721644673163733
304.0,0.5294117647058824,0.5316603910673552,0.5058823529411764,0.5317184014791854
305.0,0.5294117647058824,0.5207494215919857,0.5235294117647059,0.47246681130628726
306.0,0.5294117647058824,0.5536967895049678,0.5235294117647059,0.4569721753075505
307.0,0.5294117647058824,0.5535300173769473,0.5294117647058824,0.5058652484962978
308.0,0.5294117647058824,0.5349761805200379,0.5294117647058824,0.5056573360547859
309.0,0.5294117647058824,0.5533887875322429,0.5294117647058824,0.5067773107404756
310.0,0.5294117647058824,0.5051374047079562,0.5294117647058824,0.5330439334268182
311.0,0.5294117647058824,0.5049504996722363,0.5294117647058824,0.563596203264836
312.0,0.5294117647058824,0.5444140556642614,0.5294117647058824,0.5062343427274716
313.0,0.5352941176470588,0.5455356454448103,0.5294117647058824,0.4532981983839182
314.0,0.5352941176470588,0.5420806555479775,0.5294117647058824,0.5075731862051844
315.0,0.5352941176470588,0.544180522066674,0.5352941176470588,0.5554802110897765
316.0,0.5352941176470588,0.5108385686300352,0.5352941176470588,0.5617781026983194
317.0,0.5352941176470588,0.5585297306099815,0.5411764705882353,0.5572804707004672
318.0,0.5352941176470588,0.5478905754632069,0.5411764705882353,0.3122300690069824
319.0,0.5352941176470588,0.5544035880858862,0.5411764705882353,0.5531920333421678
320.0,0.5411764705882353,0.5274430741118312,0.5411764705882353,0.5592836982003517
321.0,0.5411764705882353,0.5519988333575263,0.5470588235294118,0.32406719193230343
322.0,0.5411764705882353,0.5529057605909505,0.5470588235294118,0.33692752016435007
323.0,0.5470588235294118,0.5228621729267467,0.5470588235294118,0.5549502992115433
324.0,0.5470588235294118,0.566173899091634,0.5470588235294118,0.5403607163883587
325.0,0.5529411764705883,0.568275135007769,0.5529411764705883,0.5293088660742123
326.0,0.5529411764705883,0.5593736042508245,0.5529411764705883,0.581983472124842
327.0,0.5529411764705883,0.5323259981885822,0.5529411764705883,0.4753531878201497
328.0,0.5529411764705883,0.5493002433683218,0.5588235294117647,0.5424290773657198
329.0,0.5588235294117647,0.5499999270640383,0.5588235294117647,0.5316348251252552
330.0,0.5588235294117647,0.534936810364665,0.5588235294117647,0.33113354258489547
331.0,0.5588235294117647,0.38237820373896997,0.5823529411764706,0.5468470362292402
332.0,0.5588235294117647,0.5611939798263352,0.5823529411764706,0.6244705901973041
333.0,0.5588235294117647,0.5832783729882163,0.5823529411764706,0.5932645772838709
334.0,0.5647058823529412,0.5407632687082613,0.5823529411764706,0.6053469838676484
335.0,0.5705882352941176,0.5464905374834199,0.5823529411764706,0.5095329609520697
336.0,0.5764705882352941,0.6002441048418963,0.5823529411764706,0.5929791107364779
337.0,0.5764705882352941,0.5718984549330349,0.5882352941176471,0.5444840459916811
338.0,0.5823529411764706,0.5721777910339346,0.5882352941176471,0.5779400260396399
339.0,0.5823529411764706,0.5716037105170471,0.5882352941176471,0.6103699438565424
340.0,0.5882352941176471,0.574339294884225,0.5882352941176471,0.6196941575548234
341.0,0.5882352941176471,0.5835161624732099,0.5882352941176471,0.6144688319022589
342.0,0.5882352941176471,0.5700725856747875,0.5882352941176471,0.5927337978357752
343.0,0.5882352941176471,0.5640198461884298,0.5882352941176471,0.6028642828414578
344.0,0.5882352941176471,0.5732449194189689,0.5941176470588235,0.6361986703821043
345.0,0.5882352941176471,0.59811648168609,0.5941176470588235,0.6145141146513547
346.0,0.5941176470588235,0.618423483274559,0.5941176470588235,0.5427300748504493
347.0,0.5941176470588235,0.5701720062274168,0.5941176470588235,0.5610088154660032
348.0,0.5941176470588235,0.571027955419492,0.5941176470588235,0.6438544117613272
349.0,0.5941176470588235,0.5700870676018072,0.5941176470588235,0.590340727189314
350.0,0.6,0.5756821617595187,0.5941176470588235,0.571884746547703
351.0,0.6176470588235294,0.6095592213385799,0.6,0.5423299899372823
352.0,0.6176470588235294,0.6056514317296025,0.6,0.5622310236793995
353.0,0.6176470588235294,0.6131050761462872,0.611764705882353,0.3162477441234187
354.0,0.6176470588235294,0.6012921421696689,0.6176470588235294,0.6160756591652179
355.0,0.6176470588235294,0.5930649485001808,0.6176470588235294,0.6185592978357791
356.0,0.6235294117647059,0.5990980257447772,0.6235294117647059,0.6889418204055447
357.0,0.6235294117647059,0.5646694643982297,0.6294117647058823,0.5120847273907008
358.0,0.6294117647058823,0.6248503430610848,0.6294117647058823,0.6113708687326764
359.0,0.6294117647058823,0.6054942650947388,0.6470588235294118,0.6915898250854565
360.0,0.6294117647058823,0.6355402395527114,0.6588235294117647,0.6067048522216908
361.0,0.6588235294117647,0.623477706654666,0.6705882352941176,0.6777688242378257
362.0,0.6588235294117647,0.6831946130572506,0.6764705882352942,0.6152440063249083
363.0,0.6705882352941176,0.671190056531509,0.6823529411764706,0.4327280540645463
364.0,0.6705882352941176,0.691812346833478,0.7,0.6952924784443146
365.0,0.6882352941176471,0.712374354862884,0.7,0.715081903656688
366.0,0.7,0.7244927987529532,0.7,0.7003986536081097
367.0,0.7,0.6942974789643075,0.7,0.712578456731074
368.0,0.7,0.7053016878041549,0.7,0.7038678110779977
369.0,0.7,0.6872077285973843,0.7,0.6808662705901096
370.0,0.7,0.7026743237375052,0.7,0.7046379228328643
371.0,0.7,0.6833249125029042,0.7,0.6977244958898172
372.0,0.7,0.7095358928536168,0.7,0.6842009712132193
373.0,0.7,0.7121852088897509,0.7,0.7131893425475324
374.0,0.7,0.6759481026463928,0.7,0.7124793020806988
375.0,0.7,0.6943509184808369,0.7,0.7090164954236371
376.0,0.7,0.7017168924322059,0.7,0.68344325072762
377.0,0.7,0.6963950135307939,0.7,0.6863096940509368
378.0,0.7,0.6991591836223872,0.7058823529411765,0.7030001994278929
379.0,0.7,0.6792292455347573,0.7058823529411765,0.7102106331848721
380.0,0.7058823529411765,0.6817357032870214,0.7058823529411765,0.6834252698673073
381.0,0.7058823529411765,0.6926734643225951,0.7058823529411765,0.6929689966838886
382.0,0.7058823529411765,0.6819395998047056,0.7058823529411765,0.47812487186056346
383.0,0.7058823529411765,0.6890839778259057,0.7058823529411765,0.6938543121605958
384.0,0.7058823529411765,0.7181278718716426,0.7058823529411765,0.6970435978099216
385.0,0.7058823529411765,0.7037624190135614,0.7058823529411765,0.7057393070229732
386.0,0.7058823529411765,0.6914554942532671,0.7058823529411765,0.6991722047084219
387.0,0.7058823529411765,0.6923793025228366,0.7058823529411765,0.7183646093883476
388.0,0.7058823529411765,0.7023717790751733,0.7058823529411765,0.7123894174041865
389.0,0.7058823529411765,0.71735506626875,0.7058823529411765,0.612849515078157
390.0,0.7058823529411765,0.7012633373238701,0.7470588235294118,0.7202032610227187
391.0,0.7058823529411765,0.6815085470629807,0.7470588235294118,0.6064656786906113
392.0,0.7058823529411765,0.703339004987964,0.7588235294117647,0.46731656491285967
393.0,0.7058823529411765,0.7258119618076195,0.7705882352941177,0.7370473964533037
394.0,0.7058823529411765,0.7070853040869476,0.7705882352941177,0.74753695921994
395.0,0.7058823529411765,0.7238051117195292,0.7705882352941177,0.7470210136942026
396.0,0.7058823529411765,0.7110764601758748,0.7823529411764706,0.48344362774117045
397.0,0.7058823529411765,0.6999949804935313,0.7823529411764706,0.5257451632754565
398.0,0.7352941176470589,0.7109451976337884,0.7823529411764706,0.535573094487561
399.0,0.7411764705882353,0.7167329856383625,0.7823529411764706,0.5015665916866732
400.0,0.7470588235294118,0.7227192337879704,0.7882352941176469,0.7494719799846852
401.0,0.7470588235294118,0.7225509910541137,0.7941176470588235,0.7938630166130939
402.0,0.7588235294117647,0.7789783887518705,0.7941176470588235,0.8057797809751145
403.0,0.7647058823529411,0.7892137379249358,0.7941176470588235,0.7940337225112668
404.0,0.7705882352941177,0.7461017980529474,0.7941176470588235,0.7959738757404662
405.0,0.7764705882352941,0.7526772418171255,0.7941176470588235,0.7969887626540553
406.0,0.7764705882352941,0.7524260961497713,0.7941176470588235,0.7622922567394301
407.0,0.7882352941176469,0.5020542308351319,0.7941176470588235,0.7722697631433386
408.0,0.7882352941176469,0.5049618970288035,0.7941176470588235,0.7810545209416615
409.0,0.7882352941176469,0.5241388247748475,0.7941176470588235,0.809601169978448
410.0,0.7882352941176469,0.5608522467015411,0.7941176470588235,0.7650620788605679
411.0,0.7941176470588235,0.7700036297101605,0.7941176470588235,0.76763237565758
412.0,0.7941176470588235,0.803426686286173,0.7941176470588235,0.8098571567230146
413.0,0.7941176470588235,0.7746266289585614,0.7941176470588235,0.7880430729613366
414.0,0.7941176470588235,0.7805671196627637,0.7941176470588235,0.7638907323931123
415.0,0.7941176470588235,0.7915149118118079,0.7941176470588235,0.7740103004912737
416.0,0.7941176470588235,0.8117186817971496,0.7941176470588235,0.7721767612882513
417.0,0.7941176470588235,0.7844206386934895,0.7941176470588235,0.8084953895731617
418.0,0.7941176470588235,0.7701662183904303,0.7941176470588235,0.7593229004813498
419.0,0.7941176470588235,0.794715410856083,0.7941176470588235,0.76248210854829
420.0,0.7941176470588235,0.7919390854836614,0.8,0.8157142799947068
421.0,0.7941176470588235,0.798018300340023,0.8,0.8232131862123364
422.0,0.7941176470588235,0.8098121285965951,0.8,0.8160219810860148
423.0,0.8,0.7818011895973331,0.8,0.8109557710118789
424.0,0.8,0.8101519244126671,0.8,0.7923119333324611
425.0,0.8,0.823024170052842,0.8,0.8214931898866963
426.0,0.8,0.8172774943367841,0.8,0.8209901469889689
427.0,0.8,0.7754683585401131,0.8,0.818523077308781
428.0,0.8,0.8236609227503776,0.8,0.8180081474164747
429.0,0.8,0.7754550814200514,0.8,0.8235944530235553
430.0,0.8,0.7759594544995663,0.8,0.8172414272344863
431.0,0.8,0.8199624586252284,0.8,0.8116142707259677
432.0,0.8,0.8222308101841267,0.8,0.8115620759186
433.0,0.8,0.8240688035449172,0.8,0.8235796946434619
434.0,0.8,0.810757308410748,0.8,0.8213808795921077
435.0,0.8,0.7756206685890734,0.8,0.8230014540866877
436.0,0.8,0.8239746426222554,0.8,0.8161018846113861
437.0,0.8,0.7755242046944124,0.8,0.8166047160429838
438.0,0.8,0.8229357553813679,0.8058823529411765,0.7260855634641875
439.0,0.8058823529411765,0.8134407314311594,0.8058823529411765,0.7803162607890688
440.0,0.8058823529411765,0.7815858843258143,0.8058823529411765,0.8402230331944927
441.0,0.8058823529411765,0.7818298144592266,0.8058823529411765,0.8254742009093039
442.0,0.8058823529411765,0.7818923409387515,0.8058823529411765,0.7937493193909798
443.0,0.8058823529411765,0.7991226025348069,0.8058823529411765,0.8121005907300316
444.0,0.8058823529411765,0.7908455622136252,0.8058823529411765,0.7633341174926849
445.0,0.8058823529411765,0.781818100867732,0.8058823529411765,0.7897010982725138
446.0,0.8058823529411765,0.7815883008850425,0.8058823529411765,0.7858350826022497
447.0,0.8058823529411765,0.8267914679648122,0.8058823529411765,0.8126026683941474
448.0,0.8058823529411765,0.8098184409141187,0.8058823529411765,0.7633450942054452
449.0,0.8058823529411765,0.8111426779062882,0.8058823529411765,0.6774695241525696
450.0,0.8058823529411765,0.8033093279847308,0.8058823529411765,0.8395111472917507
451.0,0.8058823529411765,0.7995471433768344,0.8058823529411765,0.7637059190450017
452.0,0.8117647058823529,0.7875247550095846,0.8058823529411765,0.7728914713880104
453.0,0.8117647058823529,0.8055495390518105,0.8058823529411765,0.7931490558513804
454.0,0.8117647058823529,0.8077267005803046,0.8058823529411765,0.7744455717442864
455.0,0.8117647058823529,0.816445856039065,0.8058823529411765,0.7983965293503914
456.0,0.8117647058823529,0.8362004708788366,0.8117647058823529,0.8038054295003989
457.0,0.8117647058823529,0.8155321436135224,0.8117647058823529,0.7846125658344664
458.0,0.8117647058823529,0.7904877491106957,0.8117647058823529,0.7698592135292732
459.0,0.8117647058823529,0.7965838301518744,0.8117647058823529,0.8225446190308721
460.0,0.8117647058823529,0.8328713093954687,0.8117647058823529,0.7966233785599013
461.0,0.8117647058823529,0.7879584752052653,0.8117647058823529,0.8419769409640108
462.0,0.8117647058823529,0.825410030129485,0.8117647058823529,0.8221077355615162
463.0,0.8117647058823529,0.7873451193466621,0.8117647058823529,0.8172352739383536
464.0,0.8117647058823529,0.8360925057273665,0.8117647058823529,0.5158155587141973
465.0,0.8117647058823529,0.8364315661874613,0.8117647058823529,0.788768927783611
466.0,0.8117647058823529,0.796811033595611,0.8117647058823529,0.7943969186344924
467.0,0.8117647058823529,0.7876356599726995,0.8117647058823529,0.8181491123602489
468.0,0.8117647058823529,0.7875875675347386,0.8117647058823529,0.7899426590686116
469.0,0.8117647058823529,0.8033290713336241,0.8117647058823529,0.8215252355509215
470.0,0.8176470588235294,0.7510006576496473,0.8176470588235294,0.8339976016859114
471.0,0.8176470588235294,0.8418085343341466,0.8176470588235294,0.7599600876542099
472.0,0.8176470588235294,0.8413985681199774,0.8176470588235294,0.8324306950244553
473.0,0.8176470588235294,0.7751230161627969,0.8176470588235294,0.62908568450461
474.0,0.8176470588235294,0.7933122471425633,0.8176470588235294,0.8236358947435225
475.0,0.8176470588235294,0.8184693246426389,0.8176470588235294,0.8190294649858739
476.0,0.8176470588235294,0.7935844407832637,0.8176470588235294,0.7068761808106996
477.0,0.8176470588235294,0.704689428900483,0.8176470588235294,0.8149747887723977
478.0,0.8176470588235294,0.8064547701468603,0.8176470588235294,0.7371566582446869
479.0,0.8176470588235294,0.8420229647188704,0.8176470588235294,0.8216817993373768
480.0,0.8176470588235294,0.6813562266777997,0.8176470588235294,0.8332666451777528
481.0,0.8176470588235294,0.8533763941407451,0.8176470588235294,0.8344944695939394
482.0,0.8176470588235294,0.6545987270447966,0.8176470588235294,0.7928988263551495
483.0,0.8176470588235294,0.8416703855463558,0.8176470588235294,0.8377685187940731
484.0,0.8176470588235294,0.8265292101963266,0.8235294117647058,0.9782259402804492
485.0,0.8176470588235294,0.7934464090203293,0.8235294117647058,0.8358850129316655
486.0,0.8176470588235294,0.7381827563154837,0.8235294117647058,0.8133688937757166
487.0,0.8176470588235294,0.7617557293505355,0.8235294117647058,1.0
488.0,0.8176470588235294,0.793438519574116,0.8235294117647058,0.8329104245487338
489.0,0.8176470588235294,0.8113699284403639,0.8235294117647058,0.830615502955812
490.0,0.8176470588235294,0.8024743741128031,0.8235294117647058,0.48545843958835105
491.0,0.8235294117647058,0.7994169227368737,0.8235294117647058,0.8356056745631977
492.0,0.8235294117647058,0.7992445478019476,0.8235294117647058,0.7817500711908216
493.0,0.8235294117647058,0.778164001521229,0.8235294117647058,0.636248879501965
494.0,0.8235294117647058,0.8343081213539072,0.8235294117647058,0.9557066146257751
495.0,0.8235294117647058,0.7990251062168562,0.8235294117647058,0.7945723077427906
496.0,0.8235294117647058,0.7989441257262617,0.8235294117647058,0.8017878040912689
497.0,0.8235294117647058,0.8900456257988172,0.8235294117647058,0.7989701033782479
498.0,0.8235294117647058,0.798943821090486,0.8235294117647058,0.7889787559992285
499.0,0.8235294117647058,0.7994801400918885,0.8235294117647058,0.82715553711074
500.0,0.8235294117647058,0.799122067090009,0.8235294117647058,0.669969635456009
501.0,0.8235294117647058,0.7994113292185383,0.8235294117647058,0.9510429870658335
502.0,0.8235294117647058,0.7991886330644427,0.8235294117647058,0.8099993983534517
503.0,0.8235294117647058,0.8074486048559792,0.8235294117647058,0.8154064860206864
504.0,0.8235294117647058,0.8476445235064867,0.8235294117647058,0.7206405928778559
505.0,0.8235294117647058,0.8187923904521048,0.923529411764706,0.024310142868669227
506.0,0.8235294117647058,0.7990473637353188,0.9529411764705882,0.6587671710438356
507.0,0.8235294117647058,0.8092011963277752,0.9647058823529412,0.6130888746535925
508.0,0.8235294117647058,0.8029285914655888,0.976470588235294,0.7887534383748378
509.0,0.8235294117647058,0.8245011770289299,0.976470588235294,0.7855935005131429
510.0,0.8235294117647058,0.79961692115486,0.9941176470588236,0.8293100885396893
511.0,0.8470588235294118,0.851918713701596,0.9941176470588236,0.8811027236235087
512.0,0.8764705882352941,0.8521515164728823,0.9941176470588236,0.6937736368147522
513.0,0.8823529411764706,0.857873562254013,1.0,1.0
514.0,0.8823529411764706,0.8578294971242884,1.0,1.0
515.0,0.8823529411764706,0.9064996663639577,1.0,0.642883877729513
516.0,0.8941176470588236,0.8699921792501235,1.0,0.4207465560816916
517.0,0.9470588235294116,0.9225493472311688,1.0,1.0
518.0,0.9647058823529412,0.9405368426538421,1.0,1.0
519.0,0.9705882352941176,0.9951986066296148,1.0,1.0
520.0,0.9705882352941176,0.9464022725279855,1.0,0.7068251026888408
521.0,0.9941176470588236,0.9697766343185321,1.0,0.9136227138702879
522.0,1.0,1.0,1.0,0.6811815325450568
523.0,1.0,1.0,1.0,0.639889023720941
524.0,1.0,0.9759017551197555,1.0,0.7760146405415438
525.0,1.0,0.975572904194433,1.0,1.0
526.0,1.0,0.9755895866554831,1.0,0.824533215389011


==> fig/app_err/SVR_RBFKernel_learn.csv <==
train size,train mean,train std,test mean,test std,fit time mean,fit time std
0.1,0.9861770586310812,0.01621551686341073,0.6506466716211187,0.04830891297454324,0.0021176815032958986,9.840553488379793e-05
0.15000000000000002,0.9831845023389063,0.012960428748680457,0.7184155320317412,0.03817656647185872,0.003282928466796875,0.00019647734151528995
0.2,0.9822932158098189,0.009674796626295688,0.7608071879855546,0.039792482270257966,0.004713106155395508,0.00024479892294822567
0.25,0.9832314989950426,0.008909658759220408,0.7912526339188354,0.025706404371930437,0.006513118743896484,0.00028424832543610706
0.30000000000000004,0.9819209880192202,0.006903891290345631,0.807162338812125,0.013412314290964738,0.008991312980651856,0.0004499312986001259
0.35,0.9796254810417151,0.0073430370909422634,0.8294354147964705,0.02088025389806926,0.011713814735412598,0.0004455665769606057
0.4,0.9809499983373033,0.007043022930988832,0.836257389967843,0.02262404540006445,0.014993786811828613,0.0006320933409466825
0.45000000000000007,0.9806831453530155,0.005909680131768559,0.8460078843242916,0.021945623031837856,0.018921566009521485,0.0008100349718517763
0.5,0.9808184040760519,0.005670122552960253,0.845681773332047,0.02211902962120377,0.02272648811340332,0.0009991462144568093
0.55,0.981358883884486,0.005648592223281151,0.850044071565188,0.01584246828464657,0.027760744094848633,0.0013473243590238534
0.6,0.9815518617603785,0.004553346305269984,0.8607303761930641,0.009690920419438928,0.03330826759338379,0.001676794500549617
0.65,0.9818104193346141,0.0037800582877079874,0.8680886272048435,0.022333502152110576,0.03960199356079101,0.002375545621619857
0.7000000000000001,0.9821450573994944,0.003556022867382021,0.869502123601382,0.02166542805803962,0.04675288200378418,0.001397904464540321
0.75,0.9801012176225603,0.002808213329268165,0.8810325942000935,0.0148271782183745,0.051282286643981934,0.002417077960434416
0.8,0.9794027583604649,0.0030136847513729157,0.8895627097582028,0.021535138559932943,0.0589616060256958,0.004373769517641727
0.85,0.9782045587548505,0.0023148339543353526,0.8899251107164636,0.02801520754438159,0.06768412590026855,0.003115255711249765
0.9,0.9788578313136233,0.0020211620505478636,0.8774385913000791,0.03784937021263571,0.07541475296020508,0.0035623836475974563


==> fig/out_err/DecisionTreeRegressor_example.csv <==
FF idx,train true,train predicted,test true,test predicted
0.0,0.023529411764705882,0.023529411764705882,0.011764705882352941,0.03529411764705883
1.0,0.023529411764705882,0.023529411764705882,0.023529411764705882,0.023529411764705882
2.0,0.023529411764705882,0.023529411764705882,0.023529411764705882,0.023529411764705882
3.0,0.023529411764705882,0.023529411764705882,0.023529411764705882,0.023529411764705882
4.0,0.029411764705882356,0.03529411764705883,0.023529411764705882,0.023529411764705882
5.0,0.029411764705882356,0.03529411764705883,0.029411764705882356,0.03529411764705883
6.0,0.047058823529411764,0.03529411764705883,0.029411764705882356,0.03529411764705883
7.0,0.047058823529411764,0.12156862745098039,0.029411764705882356,0.03529411764705883
8.0,0.10588235294117647,0.2196078431372549,0.029411764705882356,0.03529411764705883
9.0,0.1588235294117647,0.12156862745098039,0.029411764705882356,0.03529411764705883
10.0,0.1588235294117647,0.12156862745098039,0.047058823529411764,0.12156862745098039
11.0,0.16470588235294115,0.32941176470588235,0.047058823529411764,0.03529411764705883
12.0,0.16470588235294115,0.20588235294117646,0.047058823529411764,0.12156862745098039
13.0,0.2058823529411765,0.20588235294117646,0.047058823529411764,0.12156862745098039
14.0,0.2058823529411765,0.4686274509803922,0.047058823529411764,0.12156862745098039
15.0,0.2058823529411765,0.20588235294117646,0.047058823529411764,0.12156862745098039
16.0,0.2058823529411765,0.20588235294117646,0.052941176470588235,0.8191176470588235
17.0,0.2058823529411765,0.20588235294117646,0.10588235294117647,0.6686274509803921
18.0,0.2058823529411765,0.20588235294117646,0.10588235294117647,0.2196078431372549
19.0,0.2058823529411765,0.20588235294117646,0.1352941176470588,0.8191176470588235
20.0,0.2058823529411765,0.20588235294117646,0.1588235294117647,0.12156862745098039
21.0,0.21176470588235294,0.21176470588235294,0.1588235294117647,0.12156862745098039
22.0,0.21176470588235294,0.22549019607843135,0.1588235294117647,0.12156862745098039
23.0,0.21176470588235294,0.22588235294117648,0.1588235294117647,0.12156862745098039
24.0,0.21176470588235294,0.20588235294117646,0.1588235294117647,0.12156862745098039
25.0,0.21176470588235294,0.4686274509803922,0.1588235294117647,0.12156862745098039
26.0,0.21176470588235294,0.22745098039215683,0.16470588235294115,0.20588235294117646
27.0,0.21176470588235294,0.21176470588235294,0.16470588235294115,0.32941176470588235
28.0,0.21176470588235294,0.21647058823529414,0.16470588235294115,0.20588235294117646
29.0,0.21176470588235294,0.20588235294117646,0.16470588235294115,0.33921568627450976
30.0,0.21176470588235294,0.23970588235294116,0.18235294117647055,0.20588235294117646
31.0,0.21176470588235294,0.21176470588235294,0.2058823529411765,0.21647058823529414
32.0,0.21176470588235294,0.21647058823529414,0.2058823529411765,0.2196078431372549
33.0,0.21764705882352944,0.21647058823529414,0.21176470588235294,0.20588235294117646
34.0,0.21764705882352944,0.21647058823529414,0.21176470588235294,0.23970588235294116
35.0,0.2235294117647059,0.21647058823529414,0.21176470588235294,0.20588235294117646
36.0,0.2235294117647059,0.22823529411764704,0.21176470588235294,0.23970588235294116
37.0,0.2235294117647059,0.22588235294117648,0.21176470588235294,0.24705882352941175
38.0,0.22941176470588234,0.22823529411764704,0.21176470588235294,0.23970588235294116
39.0,0.22941176470588234,0.22588235294117648,0.21176470588235294,0.20588235294117646
40.0,0.22941176470588234,0.22823529411764704,0.21764705882352944,0.22588235294117648
41.0,0.22941176470588234,0.22823529411764704,0.21764705882352944,0.21647058823529414
42.0,0.22941176470588234,0.24705882352941175,0.21764705882352944,0.22549019607843135
43.0,0.22941176470588234,0.22588235294117648,0.21764705882352944,0.21647058823529414
44.0,0.22941176470588234,0.22823529411764704,0.21764705882352944,0.2635294117647059
45.0,0.22941176470588234,0.22549019607843135,0.21764705882352944,0.2196078431372549
46.0,0.2352941176470588,0.22745098039215683,0.2235294117647059,0.22823529411764704
47.0,0.2352941176470588,0.23725490196078428,0.2235294117647059,0.22549019607843135
48.0,0.2352941176470588,0.22549019607843135,0.2235294117647059,0.22588235294117648
49.0,0.2352941176470588,0.22588235294117648,0.2235294117647059,0.22549019607843135
50.0,0.2352941176470588,0.20588235294117646,0.22941176470588234,0.22588235294117648
51.0,0.2352941176470588,0.23970588235294116,0.22941176470588234,0.22588235294117648
52.0,0.2352941176470588,0.22745098039215683,0.22941176470588234,0.22823529411764704
53.0,0.2352941176470588,0.23725490196078428,0.22941176470588234,0.22823529411764704
54.0,0.2411764705882353,0.24901960784313726,0.2352941176470588,0.23725490196078428
55.0,0.2411764705882353,0.23725490196078428,0.2352941176470588,0.20588235294117646
56.0,0.2411764705882353,0.2635294117647059,0.2352941176470588,0.22745098039215683
57.0,0.24705882352941175,0.2635294117647059,0.2352941176470588,0.22588235294117648
58.0,0.24705882352941175,0.23970588235294116,0.2352941176470588,0.22823529411764704
59.0,0.2529411764705882,0.2529411764705882,0.2411764705882353,0.22549019607843135
60.0,0.2529411764705882,0.24901960784313726,0.2411764705882353,0.9976470588235294
61.0,0.2529411764705882,0.24901960784313726,0.2411764705882353,0.22588235294117648
62.0,0.2529411764705882,0.24705882352941175,0.2411764705882353,0.23970588235294116
63.0,0.2529411764705882,0.2529411764705882,0.2411764705882353,0.2635294117647059
64.0,0.2529411764705882,0.2196078431372549,0.2411764705882353,0.2196078431372549
65.0,0.2529411764705882,0.2529411764705882,0.2411764705882353,0.24705882352941175
66.0,0.25882352941176473,0.24705882352941175,0.2411764705882353,0.2529411764705882
67.0,0.25882352941176473,0.2647058823529412,0.24705882352941175,0.23970588235294116
68.0,0.25882352941176473,0.2635294117647059,0.24705882352941175,0.23970588235294116
69.0,0.25882352941176473,0.3235294117647059,0.24705882352941175,0.2196078431372549
70.0,0.2647058823529412,0.2691176470588235,0.24705882352941175,0.23970588235294116
71.0,0.2647058823529412,0.23970588235294116,0.24705882352941175,0.2635294117647059
72.0,0.2647058823529412,0.2647058823529412,0.24705882352941175,0.23970588235294116
73.0,0.27058823529411763,0.2691176470588235,0.2529411764705882,0.22823529411764704
74.0,0.27058823529411763,0.27843137254901956,0.2529411764705882,0.2529411764705882
75.0,0.27058823529411763,0.2745098039215686,0.2529411764705882,0.2529411764705882
76.0,0.27058823529411763,0.2647058823529412,0.25882352941176473,0.3235294117647059
77.0,0.27058823529411763,0.2635294117647059,0.25882352941176473,0.3235294117647059
78.0,0.27058823529411763,0.2691176470588235,0.25882352941176473,0.3235294117647059
79.0,0.27058823529411763,0.2745098039215686,0.25882352941176473,0.2635294117647059
80.0,0.27058823529411763,0.2691176470588235,0.2647058823529412,0.2745098039215686
81.0,0.2764705882352941,0.338235294117647,0.27058823529411763,0.2745098039215686
82.0,0.2823529411764706,0.2745098039215686,0.27058823529411763,0.23970588235294116
83.0,0.2823529411764706,0.27843137254901956,0.27058823529411763,0.338235294117647
84.0,0.2823529411764706,0.27843137254901956,0.2764705882352941,0.2745098039215686
85.0,0.3,0.3,0.2823529411764706,0.20588235294117646
86.0,0.3,0.36,0.2823529411764706,0.7901960784313725
87.0,0.3,0.3,0.28823529411764703,0.49058823529411766
88.0,0.3,0.3,0.3,0.3
89.0,0.3,0.33921568627450976,0.3,0.3
90.0,0.3,0.3,0.3,0.32941176470588235
91.0,0.3,0.2635294117647059,0.3,0.3
92.0,0.3,0.2196078431372549,0.3,0.8647058823529412
93.0,0.3058823529411765,0.3235294117647059,0.3,0.32941176470588235
94.0,0.3235294117647059,0.3235294117647059,0.3058823529411765,0.27843137254901956
95.0,0.32941176470588235,0.3235294117647059,0.3058823529411765,0.35294117647058826
96.0,0.32941176470588235,0.3235294117647059,0.3117647058823529,0.2196078431372549
97.0,0.3352941176470588,0.3235294117647059,0.3117647058823529,0.3235294117647059
98.0,0.3352941176470588,0.5941176470588235,0.3117647058823529,0.8044117647058824
99.0,0.3352941176470588,0.33921568627450976,0.3117647058823529,0.24705882352941175
100.0,0.3470588235294117,0.338235294117647,0.3176470588235294,0.36
101.0,0.3470588235294117,0.338235294117647,0.3176470588235294,0.8191176470588235
102.0,0.35294117647058826,0.38431372549019605,0.3235294117647059,0.38431372549019605
103.0,0.35294117647058826,0.35294117647058826,0.3235294117647059,0.3235294117647059
104.0,0.35294117647058826,0.35294117647058826,0.3352941176470588,0.2196078431372549
105.0,0.35294117647058826,0.35294117647058826,0.3352941176470588,0.5941176470588235
106.0,0.3647058823529412,0.32941176470588235,0.3470588235294117,0.6745098039215686
107.0,0.3647058823529412,0.4323529411764706,0.35294117647058826,0.3764705882352941
108.0,0.3647058823529412,0.36,0.35294117647058826,0.35294117647058826
109.0,0.3647058823529412,0.3691176470588236,0.3588235294117647,0.3691176470588236
110.0,0.3705882352941177,0.3691176470588236,0.3588235294117647,0.36
111.0,0.3705882352941177,0.3764705882352941,0.3647058823529412,0.4323529411764706
112.0,0.3705882352941177,0.3691176470588236,0.3647058823529412,0.3764705882352941
113.0,0.3705882352941177,0.3764705882352941,0.3647058823529412,0.3691176470588236
114.0,0.3705882352941177,0.3691176470588236,0.3647058823529412,0.3764705882352941
115.0,0.3705882352941177,0.5431372549019607,0.3647058823529412,0.38431372549019605
116.0,0.3705882352941177,0.36,0.3647058823529412,0.3764705882352941
117.0,0.3764705882352941,0.43970588235294117,0.3647058823529412,0.3691176470588236
118.0,0.3764705882352941,0.4323529411764706,0.3705882352941177,0.3691176470588236
119.0,0.3764705882352941,0.36,0.3705882352941177,0.5431372549019607
120.0,0.3764705882352941,0.3852941176470588,0.3705882352941177,0.3764705882352941
121.0,0.3764705882352941,0.3764705882352941,0.3764705882352941,0.7901960784313725
122.0,0.3764705882352941,0.3764705882352941,0.3764705882352941,0.6023529411764705
123.0,0.3764705882352941,0.5941176470588235,0.3764705882352941,0.3764705882352941
124.0,0.38235294117647056,0.388235294117647,0.3764705882352941,0.4323529411764706
125.0,0.38235294117647056,0.338235294117647,0.3764705882352941,0.27843137254901956
126.0,0.38235294117647056,0.3235294117647059,0.3764705882352941,0.43970588235294117
127.0,0.38235294117647056,0.388235294117647,0.3764705882352941,0.5941176470588235
128.0,0.38235294117647056,0.33921568627450976,0.3764705882352941,0.43970588235294117
129.0,0.38235294117647056,0.3764705882352941,0.3764705882352941,0.36
130.0,0.38235294117647056,0.3764705882352941,0.38235294117647056,0.338235294117647
131.0,0.38235294117647056,0.3852941176470588,0.38235294117647056,0.7901960784313725
132.0,0.3882352941176471,0.36,0.38235294117647056,0.33921568627450976
133.0,0.3882352941176471,0.388235294117647,0.38235294117647056,0.49058823529411766
134.0,0.3882352941176471,0.3852941176470588,0.38235294117647056,0.388235294117647
135.0,0.3941176470588235,0.396078431372549,0.38235294117647056,0.7901960784313725
136.0,0.3941176470588235,0.3852941176470588,0.38235294117647056,0.3852941176470588
137.0,0.3941176470588235,0.396078431372549,0.38235294117647056,0.33921568627450976
138.0,0.3941176470588235,0.388235294117647,0.38235294117647056,0.3764705882352941
139.0,0.3941176470588235,0.388235294117647,0.38235294117647056,0.33921568627450976
140.0,0.4,0.41470588235294115,0.38235294117647056,0.33921568627450976
141.0,0.4,0.396078431372549,0.38235294117647056,0.338235294117647
142.0,0.4,0.38431372549019605,0.38235294117647056,0.3764705882352941
143.0,0.4,0.38431372549019605,0.38235294117647056,0.388235294117647
144.0,0.4,0.41470588235294115,0.3882352941176471,0.41470588235294115
145.0,0.4058823529411765,0.6023529411764705,0.3882352941176471,0.41470588235294115
146.0,0.4235294117647059,0.6882352941176471,0.3882352941176471,0.3764705882352941
147.0,0.4235294117647059,0.49058823529411766,0.3882352941176471,0.3764705882352941
148.0,0.4235294117647059,0.41470588235294115,0.3941176470588235,0.41470588235294115
149.0,0.4235294117647059,0.43088235294117644,0.3941176470588235,0.3852941176470588
150.0,0.4294117647058823,0.4323529411764706,0.3941176470588235,0.5431372549019607
151.0,0.4294117647058823,0.43088235294117644,0.3941176470588235,0.41470588235294115
152.0,0.4294117647058823,0.49058823529411766,0.3941176470588235,0.43088235294117644
153.0,0.4352941176470588,0.43088235294117644,0.3941176470588235,0.41470588235294115
154.0,0.4352941176470588,0.41470588235294115,0.4,0.41470588235294115
155.0,0.4352941176470588,0.43088235294117644,0.4,0.3852941176470588
156.0,0.4529411764705882,0.43970588235294117,0.4,0.35294117647058826
157.0,0.4529411764705882,0.43970588235294117,0.4117647058823529,0.3852941176470588
158.0,0.4529411764705882,0.6215686274509804,0.4176470588235294,0.9725490196078431
159.0,0.4588235294117647,0.32941176470588235,0.4176470588235294,0.8191176470588235
160.0,0.4764705882352941,0.47647058823529415,0.4235294117647059,0.6023529411764705
161.0,0.4764705882352941,0.47647058823529415,0.4235294117647059,0.43088235294117644
162.0,0.4764705882352941,0.47647058823529415,0.4235294117647059,0.7999999999999999
163.0,0.4764705882352941,0.47647058823529415,0.4235294117647059,0.41470588235294115
164.0,0.4764705882352941,0.47647058823529415,0.4235294117647059,0.43088235294117644
165.0,0.4764705882352941,0.47647058823529415,0.4235294117647059,0.396078431372549
166.0,0.4764705882352941,0.47647058823529415,0.4235294117647059,0.43088235294117644
167.0,0.4764705882352941,0.47647058823529415,0.4294117647058823,0.4323529411764706
168.0,0.4764705882352941,0.47647058823529415,0.4294117647058823,0.41470588235294115
169.0,0.4764705882352941,0.47647058823529415,0.4294117647058823,0.43088235294117644
170.0,0.4764705882352941,0.47647058823529415,0.4294117647058823,0.43088235294117644
171.0,0.4764705882352941,0.47647058823529415,0.4294117647058823,0.41470588235294115
172.0,0.4764705882352941,0.47647058823529415,0.4294117647058823,0.7901960784313725
173.0,0.4764705882352941,0.47647058823529415,0.4352941176470588,0.36
174.0,0.4764705882352941,0.47647058823529415,0.4352941176470588,0.4323529411764706
175.0,0.4764705882352941,0.43970588235294117,0.4352941176470588,0.396078431372549
176.0,0.4764705882352941,0.47647058823529415,0.4352941176470588,0.43088235294117644
177.0,0.4764705882352941,0.47647058823529415,0.4352941176470588,0.41470588235294115
178.0,0.4764705882352941,0.47647058823529415,0.4352941176470588,0.4323529411764706
179.0,0.4764705882352941,0.47647058823529415,0.4529411764705882,0.43970588235294117
180.0,0.4764705882352941,0.5843137254901961,0.4529411764705882,0.43970588235294117
181.0,0.4764705882352941,0.47647058823529415,0.4529411764705882,0.43970588235294117
182.0,0.4764705882352941,0.6058823529411765,0.4529411764705882,0.43970588235294117
183.0,0.4764705882352941,0.47647058823529415,0.4529411764705882,0.43970588235294117
184.0,0.4764705882352941,0.47647058823529415,0.4529411764705882,0.6058823529411765
185.0,0.4764705882352941,0.47647058823529415,0.4529411764705882,0.43970588235294117
186.0,0.4823529411764706,0.6058823529411765,0.4529411764705882,0.43970588235294117
187.0,0.4882352941176471,0.5431372549019607,0.4647058823529412,0.5980392156862745
188.0,0.5,0.5117647058823529,0.4764705882352941,0.47647058823529415
189.0,0.5,0.5117647058823529,0.4764705882352941,0.47647058823529415
190.0,0.5,0.5843137254901961,0.4764705882352941,0.47647058823529415
191.0,0.5,0.5117647058823529,0.4764705882352941,0.47647058823529415
192.0,0.5058823529411764,0.6023529411764705,0.4764705882352941,0.47647058823529415
193.0,0.5117647058823529,0.6023529411764705,0.4764705882352941,0.47647058823529415
194.0,0.5117647058823529,0.49058823529411766,0.4764705882352941,0.47647058823529415
195.0,0.5176470588235295,0.49058823529411766,0.4764705882352941,0.43970588235294117
196.0,0.5294117647058824,0.5308823529411765,0.4764705882352941,0.47647058823529415
197.0,0.5294117647058824,0.5117647058823529,0.4764705882352941,0.47647058823529415
198.0,0.5294117647058824,0.5308823529411765,0.4764705882352941,0.6058823529411765
199.0,0.5294117647058824,0.5117647058823529,0.4764705882352941,0.47647058823529415
200.0,0.5294117647058824,0.5308823529411765,0.4764705882352941,0.47647058823529415
201.0,0.5352941176470588,0.5352941176470588,0.4764705882352941,0.47647058823529415
202.0,0.5352941176470588,0.5447058823529412,0.4764705882352941,0.47647058823529415
203.0,0.5352941176470588,0.5352941176470588,0.4764705882352941,0.47647058823529415
204.0,0.5352941176470588,0.5308823529411765,0.4764705882352941,0.47647058823529415
205.0,0.5352941176470588,0.5980392156862745,0.4764705882352941,0.47647058823529415
206.0,0.5352941176470588,0.5352941176470588,0.4764705882352941,0.47647058823529415
207.0,0.5352941176470588,0.5352941176470588,0.4764705882352941,0.47647058823529415
208.0,0.5411764705882353,0.5470588235294117,0.4764705882352941,0.43970588235294117
209.0,0.5411764705882353,0.5447058823529412,0.4764705882352941,0.47647058823529415
210.0,0.5411764705882353,0.5447058823529412,0.4823529411764706,0.8044117647058824
211.0,0.5470588235294118,0.5447058823529412,0.5,0.5117647058823529
212.0,0.5470588235294118,0.5470588235294117,0.5058823529411764,0.8191176470588235
213.0,0.5529411764705883,0.5549019607843138,0.5058823529411764,0.6058823529411765
214.0,0.5529411764705883,0.5470588235294117,0.5294117647058824,0.5980392156862745
215.0,0.5529411764705883,0.5549019607843138,0.5294117647058824,0.5843137254901961
216.0,0.5588235294117647,0.5447058823529412,0.5294117647058824,0.5843137254901961
217.0,0.5588235294117647,0.4323529411764706,0.5294117647058824,0.5308823529411765
218.0,0.5588235294117647,0.5549019607843138,0.5294117647058824,0.5117647058823529
219.0,0.5705882352941176,0.49058823529411766,0.5294117647058824,0.5117647058823529
220.0,0.5764705882352941,0.8191176470588235,0.5352941176470588,0.5308823529411765
221.0,0.5823529411764706,0.5862745098039216,0.5352941176470588,0.5308823529411765
222.0,0.5882352941176471,0.5862745098039216,0.5411764705882353,0.5447058823529412
223.0,0.5882352941176471,0.5941176470588235,0.5411764705882353,0.5447058823529412
224.0,0.5882352941176471,0.5862745098039216,0.5411764705882353,0.49058823529411766
225.0,0.5882352941176471,0.5901960784313726,0.5411764705882353,0.5447058823529412
226.0,0.5882352941176471,0.607843137254902,0.5470588235294118,0.396078431372549
227.0,0.5882352941176471,0.5901960784313726,0.5470588235294118,0.5470588235294117
228.0,0.5941176470588235,0.5901960784313726,0.5470588235294118,0.5470588235294117
229.0,0.5941176470588235,0.5941176470588235,0.5529411764705883,0.5549019607843138
230.0,0.5941176470588235,0.8647058823529412,0.5529411764705883,0.5308823529411765
231.0,0.6,0.5941176470588235,0.5529411764705883,0.5308823529411765
232.0,0.611764705882353,0.6882352941176471,0.5588235294117647,0.6058823529411765
233.0,0.611764705882353,0.6745098039215686,0.5588235294117647,0.36
234.0,0.6176470588235294,0.6176470588235294,0.5588235294117647,0.5352941176470588
235.0,0.6176470588235294,0.607843137254902,0.5588235294117647,0.5549019607843138
236.0,0.6176470588235294,0.607843137254902,0.5588235294117647,0.8191176470588235
237.0,0.6176470588235294,0.6176470588235294,0.5647058823529412,0.8647058823529412
238.0,0.6176470588235294,0.6176470588235294,0.5705882352941176,0.36
239.0,0.6176470588235294,0.6176470588235294,0.5705882352941176,0.4323529411764706
240.0,0.6176470588235294,0.6176470588235294,0.5823529411764706,0.5941176470588235
241.0,0.6294117647058823,0.5980392156862745,0.5823529411764706,0.5941176470588235
242.0,0.6294117647058823,0.5980392156862745,0.5823529411764706,0.5862745098039216
243.0,0.6294117647058823,0.6686274509803921,0.5823529411764706,0.5901960784313726
244.0,0.6470588235294118,0.6745098039215686,0.5823529411764706,0.8647058823529412
245.0,0.6470588235294118,0.6686274509803921,0.5823529411764706,0.5941176470588235
246.0,0.6470588235294118,0.6058823529411765,0.5882352941176471,0.5862745098039216
247.0,0.6705882352941176,0.7529411764705882,0.5882352941176471,0.5941176470588235
248.0,0.6705882352941176,0.7529411764705882,0.5882352941176471,0.5941176470588235
249.0,0.6941176470588235,0.8044117647058824,0.5882352941176471,0.5901960784313726
250.0,0.7,0.7,0.5882352941176471,0.5901960784313726
251.0,0.7,0.7,0.5882352941176471,0.5941176470588235
252.0,0.7,0.7,0.5882352941176471,0.5941176470588235
253.0,0.7,0.7,0.5941176470588235,0.5941176470588235
254.0,0.7,0.7,0.5941176470588235,0.6686274509803921
255.0,0.7,0.7,0.5941176470588235,0.5862745098039216
256.0,0.7,0.7,0.5941176470588235,0.5941176470588235
257.0,0.7,0.7,0.5941176470588235,0.8647058823529412
258.0,0.7,0.7529411764705882,0.5941176470588235,0.5941176470588235
259.0,0.7,0.7,0.5941176470588235,0.5941176470588235
260.0,0.7,0.7,0.6,0.8647058823529412
261.0,0.7,0.7,0.6,0.5862745098039216
262.0,0.7,0.7,0.611764705882353,0.6882352941176471
263.0,0.7,0.7,0.6176470588235294,0.6176470588235294
264.0,0.7058823529411765,0.7058823529411763,0.6176470588235294,0.6176470588235294
265.0,0.7058823529411765,0.7058823529411763,0.6294117647058823,0.6686274509803921
266.0,0.7058823529411765,0.7058823529411763,0.6294117647058823,0.607843137254902
267.0,0.7058823529411765,0.7058823529411763,0.6294117647058823,0.36
268.0,0.7058823529411765,0.7058823529411763,0.6470588235294118,0.6686274509803921
269.0,0.7058823529411765,0.7058823529411763,0.6470588235294118,0.7941176470588235
270.0,0.7058823529411765,0.7058823529411763,0.6705882352941176,0.7529411764705882
271.0,0.7058823529411765,0.7058823529411763,0.6764705882352942,0.6686274509803921
272.0,0.7058823529411765,0.7058823529411763,0.7,0.8176470588235295
273.0,0.7058823529411765,0.7058823529411763,0.7,0.7
274.0,0.7058823529411765,0.5941176470588235,0.7,0.7529411764705882
275.0,0.7058823529411765,0.7382352941176471,0.7,0.7
276.0,0.7058823529411765,0.7058823529411763,0.7,0.7058823529411763
277.0,0.7058823529411765,0.6215686274509804,0.7,0.7
278.0,0.7058823529411765,0.7058823529411763,0.7,0.7
279.0,0.7058823529411765,0.7382352941176471,0.7,0.7
280.0,0.7058823529411765,0.7058823529411763,0.7,0.7
281.0,0.7058823529411765,0.7058823529411763,0.7,0.7
282.0,0.7058823529411765,0.7058823529411763,0.7,0.7
283.0,0.7058823529411765,0.6215686274509804,0.7,0.7
284.0,0.7176470588235294,0.7382352941176471,0.7,0.7058823529411763
285.0,0.7294117647058823,0.7901960784313725,0.7,0.7529411764705882
286.0,0.7294117647058823,0.5941176470588235,0.7058823529411765,0.7058823529411763
287.0,0.7294117647058823,0.6686274509803921,0.7058823529411765,0.7058823529411763
288.0,0.7352941176470589,0.8102941176470588,0.7058823529411765,0.7058823529411763
289.0,0.7411764705882353,0.8102941176470588,0.7058823529411765,0.8191176470588235
290.0,0.7647058823529411,0.6745098039215686,0.7058823529411765,0.7058823529411763
291.0,0.7647058823529411,0.6882352941176471,0.7058823529411765,0.7058823529411763
292.0,0.7705882352941177,0.5431372549019607,0.7058823529411765,0.7058823529411763
293.0,0.7764705882352941,0.8044117647058824,0.7058823529411765,0.7058823529411763
294.0,0.7764705882352941,0.5843137254901961,0.7058823529411765,0.6215686274509804
295.0,0.7823529411764706,0.6882352941176471,0.7058823529411765,0.7058823529411763
296.0,0.7823529411764706,0.7901960784313725,0.7058823529411765,0.7058823529411763
297.0,0.7941176470588235,0.7941176470588235,0.7117647058823531,0.8191176470588235
298.0,0.7941176470588235,0.7941176470588235,0.7117647058823531,0.8044117647058824
299.0,0.7941176470588235,0.7941176470588235,0.7294117647058823,0.6686274509803921
300.0,0.7941176470588235,0.7941176470588235,0.7294117647058823,0.7901960784313725
301.0,0.7941176470588235,0.7941176470588235,0.7470588235294118,0.8176470588235295
302.0,0.7941176470588235,0.7941176470588235,0.7588235294117647,0.8044117647058824
303.0,0.7941176470588235,0.7529411764705882,0.7647058823529411,0.6882352941176471
304.0,0.7941176470588235,0.6023529411764705,0.7705882352941177,0.8044117647058824
305.0,0.7941176470588235,0.7529411764705882,0.7705882352941177,0.9976470588235294
306.0,0.7941176470588235,0.7941176470588235,0.7823529411764706,0.9725490196078431
307.0,0.7941176470588235,0.7941176470588235,0.7941176470588235,0.7941176470588235
308.0,0.7941176470588235,0.6023529411764705,0.7941176470588235,0.6023529411764705
309.0,0.8,0.7999999999999999,0.7941176470588235,0.6023529411764705
310.0,0.8,0.8044117647058824,0.7941176470588235,0.7941176470588235
311.0,0.8,0.7999999999999999,0.7941176470588235,0.7529411764705882
312.0,0.8,0.7999999999999999,0.7941176470588235,0.7941176470588235
313.0,0.8,0.7999999999999999,0.7941176470588235,0.7941176470588235
314.0,0.8,0.8176470588235295,0.7941176470588235,0.7941176470588235
315.0,0.8,0.7999999999999999,0.7941176470588235,0.7941176470588235
316.0,0.8,0.7999999999999999,0.7941176470588235,0.22588235294117648
317.0,0.8,0.9333333333333332,0.7941176470588235,0.6023529411764705
318.0,0.8,0.7999999999999999,0.7941176470588235,0.6023529411764705
319.0,0.8,0.7999999999999999,0.7941176470588235,0.7999999999999999
320.0,0.8,0.7999999999999999,0.7941176470588235,0.7941176470588235
321.0,0.8,0.7999999999999999,0.7941176470588235,0.6023529411764705
322.0,0.8,0.7999999999999999,0.7941176470588235,0.2529411764705882
323.0,0.8,0.7999999999999999,0.7941176470588235,0.6023529411764705
324.0,0.8117647058823529,0.9372549019607842,0.7941176470588235,0.7941176470588235
325.0,0.8176470588235294,0.8176470588235295,0.8,0.7999999999999999
326.0,0.8176470588235294,0.8176470588235294,0.8,0.7999999999999999
327.0,0.8176470588235294,0.8176470588235294,0.8,0.7999999999999999
328.0,0.8176470588235294,0.8176470588235294,0.8,0.7999999999999999
329.0,0.8176470588235294,0.8176470588235294,0.8,0.7999999999999999
330.0,0.8176470588235294,0.7529411764705882,0.8,0.7999999999999999
331.0,0.8176470588235294,0.6058823529411765,0.8,0.7999999999999999
332.0,0.8176470588235294,0.8176470588235294,0.8,0.7999999999999999
333.0,0.8176470588235294,0.8176470588235294,0.8,0.7999999999999999
334.0,0.8176470588235294,0.8176470588235294,0.8,0.8176470588235295
335.0,0.8176470588235294,0.8176470588235294,0.8,0.7999999999999999
336.0,0.8176470588235294,0.8176470588235294,0.8,0.8176470588235295
337.0,0.8176470588235294,0.8176470588235294,0.8,0.7999999999999999
338.0,0.8176470588235294,0.8176470588235295,0.8,0.8176470588235295
339.0,0.8176470588235294,0.8176470588235294,0.8,0.7999999999999999
340.0,0.8176470588235294,0.8176470588235294,0.8,0.7999999999999999
341.0,0.8176470588235294,0.8176470588235295,0.8,0.7999999999999999
342.0,0.8176470588235294,0.8176470588235294,0.8,0.7999999999999999
343.0,0.8176470588235294,0.8176470588235294,0.8058823529411765,0.9333333333333332
344.0,0.8176470588235294,0.8176470588235294,0.8176470588235294,0.8176470588235294
345.0,0.8235294117647058,0.8176470588235295,0.8176470588235294,0.8176470588235295
346.0,0.8235294117647058,0.7529411764705882,0.8176470588235294,0.8176470588235294
347.0,0.8235294117647058,0.8602941176470587,0.8176470588235294,0.8176470588235295
348.0,0.8235294117647058,0.8235294117647058,0.8176470588235294,0.7529411764705882
349.0,0.8235294117647058,0.8235294117647058,0.8176470588235294,0.8176470588235295
350.0,0.8235294117647058,0.823529411764706,0.8176470588235294,0.6058823529411765
351.0,0.8235294117647058,0.823529411764706,0.8176470588235294,0.8176470588235294
352.0,0.8235294117647058,0.8602941176470587,0.8176470588235294,0.8176470588235294
353.0,0.8235294117647058,0.7382352941176471,0.8176470588235294,0.8176470588235294
354.0,0.8235294117647058,0.8235294117647058,0.8176470588235294,0.8176470588235294
355.0,0.8235294117647058,0.8235294117647058,0.8176470588235294,0.388235294117647
356.0,0.8235294117647058,0.8235294117647058,0.8176470588235294,0.7529411764705882
357.0,0.8235294117647058,0.823529411764706,0.8176470588235294,0.8176470588235294
358.0,0.8235294117647058,0.823529411764706,0.8235294117647058,0.8235294117647058
359.0,0.8235294117647058,0.8235294117647058,0.8235294117647058,0.8235294117647058
360.0,0.8235294117647058,0.5941176470588235,0.8235294117647058,0.8235294117647058
361.0,0.8235294117647058,0.8191176470588235,0.8235294117647058,0.5843137254901961
362.0,0.8235294117647058,0.8602941176470587,0.8235294117647058,0.823529411764706
363.0,0.8235294117647058,0.823529411764706,0.8235294117647058,0.7529411764705882
364.0,0.8235294117647058,0.8235294117647058,0.8235294117647058,0.7529411764705882
365.0,0.8235294117647058,0.823529411764706,0.8235294117647058,0.8235294117647058
366.0,0.8235294117647058,0.8235294117647058,0.8235294117647058,0.8602941176470587
367.0,0.8294117647058824,0.8176470588235295,0.8235294117647058,0.823529411764706
368.0,0.8470588235294118,0.8102941176470588,0.8235294117647058,0.7382352941176471
369.0,0.8588235294117647,0.7901960784313725,0.8235294117647058,0.8602941176470587
370.0,0.8588235294117647,0.6882352941176471,0.8235294117647058,0.8235294117647058
371.0,0.9058823529411764,0.8191176470588235,0.8235294117647058,0.8235294117647058
372.0,0.9058823529411764,0.9588235294117647,0.8235294117647058,0.823529411764706
373.0,0.9176470588235294,0.9725490196078431,0.8235294117647058,0.8235294117647058
374.0,0.9176470588235294,0.8102941176470588,0.8235294117647058,0.7529411764705882
375.0,0.9176470588235294,0.9725490196078431,0.8235294117647058,0.8235294117647058
376.0,0.9294117647058824,0.9529411764705882,0.8235294117647058,0.8235294117647058
377.0,0.9352941176470588,0.9529411764705882,0.8235294117647058,0.8602941176470587
378.0,0.9470588235294116,0.8044117647058824,0.8235294117647058,0.5941176470588235
379.0,0.9470588235294116,0.9529411764705882,0.8235294117647058,0.47647058823529415
380.0,0.9705882352941176,0.9588235294117647,0.8294117647058824,0.5941176470588235
381.0,0.9705882352941176,0.8602941176470587,0.8294117647058824,0.5941176470588235
382.0,0.9705882352941176,0.8191176470588235,0.8411764705882353,0.8044117647058824
383.0,0.9882352941176472,0.4686274509803922,0.8470588235294118,0.9725490196078431
384.0,0.9941176470588236,0.9976470588235294,0.8470588235294118,0.33921568627450976
385.0,0.9941176470588236,0.9976470588235294,0.8588235294117647,0.6882352941176471
386.0,1.0,1.0,0.976470588235294,0.9976470588235294
387.0,1.0,1.0,0.9823529411764704,0.823529411764706
388.0,1.0,1.0,0.9941176470588236,0.8044117647058824
389.0,1.0,1.0,0.9941176470588236,1.0
390.0,1.0,1.0,0.9941176470588236,1.0
391.0,1.0,1.0,1.0,1.0
392.0,1.0,1.0,1.0,1.0
393.0,1.0,1.0,1.0,0.21176470588235294
394.0,1.0,1.0,1.0,1.0
395.0,1.0,1.0,1.0,1.0
396.0,1.0,1.0,1.0,0.9529411764705882
397.0,1.0,1.0,1.0,1.0
398.0,1.0,1.0,1.0,1.0
399.0,1.0,1.0,1.0,1.0
400.0,1.0,1.0,1.0,1.0
401.0,1.0,1.0,1.0,1.0
402.0,1.0,1.0,1.0,1.0
403.0,1.0,1.0,1.0,1.0
404.0,1.0,1.0,1.0,1.0
405.0,1.0,1.0,1.0,1.0
406.0,1.0,1.0,1.0,1.0
407.0,1.0,0.9725490196078431,1.0,1.0
408.0,1.0,1.0,1.0,0.9529411764705882
409.0,1.0,1.0,1.0,1.0
410.0,1.0,1.0,1.0,1.0
411.0,1.0,1.0,1.0,1.0
412.0,1.0,0.9372549019607842,1.0,1.0
413.0,1.0,1.0,1.0,1.0
414.0,1.0,1.0,1.0,1.0
415.0,1.0,0.9725490196078431,1.0,1.0
416.0,1.0,1.0,1.0,0.5941176470588235
417.0,1.0,1.0,1.0,1.0
418.0,1.0,1.0,1.0,1.0
419.0,1.0,1.0,1.0,1.0
420.0,1.0,1.0,1.0,1.0
421.0,1.0,0.9725490196078431,1.0,1.0
422.0,1.0,1.0,1.0,1.0
423.0,1.0,1.0,1.0,1.0
424.0,1.0,0.8647058823529412,1.0,0.8044117647058824
425.0,1.0,1.0,1.0,0.9725490196078431
426.0,1.0,1.0,1.0,1.0
427.0,1.0,1.0,1.0,1.0
428.0,1.0,1.0,1.0,1.0
429.0,1.0,1.0,1.0,1.0
430.0,1.0,1.0,1.0,1.0
431.0,1.0,1.0,1.0,1.0
432.0,1.0,1.0,1.0,1.0
433.0,1.0,1.0,1.0,1.0
434.0,1.0,1.0,1.0,0.9372549019607842
435.0,1.0,1.0,1.0,1.0
436.0,1.0,1.0,1.0,1.0
437.0,1.0,1.0,1.0,0.9725490196078431
438.0,1.0,1.0,1.0,1.0
439.0,1.0,1.0,1.0,1.0
440.0,1.0,1.0,1.0,1.0
441.0,1.0,1.0,1.0,1.0
442.0,1.0,1.0,1.0,1.0
443.0,1.0,0.9976470588235294,1.0,1.0
444.0,1.0,1.0,1.0,1.0
445.0,1.0,1.0,1.0,1.0
446.0,1.0,0.9529411764705882,1.0,0.49058823529411766
447.0,1.0,1.0,1.0,0.9725490196078431
448.0,1.0,1.0,1.0,1.0
449.0,1.0,0.9976470588235294,1.0,1.0
450.0,1.0,1.0,1.0,1.0
451.0,1.0,1.0,1.0,1.0
452.0,1.0,1.0,1.0,1.0
453.0,1.0,1.0,1.0,1.0
454.0,1.0,1.0,1.0,1.0
455.0,1.0,1.0,1.0,1.0
456.0,1.0,1.0,1.0,1.0
457.0,1.0,1.0,1.0,1.0
458.0,1.0,1.0,1.0,1.0
459.0,1.0,1.0,1.0,1.0
460.0,1.0,1.0,1.0,1.0
461.0,1.0,1.0,1.0,1.0
462.0,1.0,1.0,1.0,1.0
463.0,1.0,1.0,1.0,1.0
464.0,1.0,1.0,1.0,1.0
465.0,1.0,1.0,1.0,0.9725490196078431
466.0,1.0,1.0,1.0,1.0
467.0,1.0,1.0,1.0,1.0
468.0,1.0,1.0,1.0,1.0
469.0,1.0,0.9725490196078431,1.0,1.0
470.0,1.0,1.0,1.0,1.0
471.0,1.0,1.0,1.0,1.0
472.0,1.0,0.9976470588235294,1.0,1.0
473.0,1.0,1.0,1.0,1.0
474.0,1.0,1.0,1.0,1.0
475.0,1.0,1.0,1.0,1.0
476.0,1.0,1.0,1.0,1.0
477.0,1.0,0.8647058823529412,1.0,1.0
478.0,1.0,1.0,1.0,1.0
479.0,1.0,1.0,1.0,0.21176470588235294
480.0,1.0,1.0,1.0,1.0
481.0,1.0,1.0,1.0,1.0
482.0,1.0,1.0,1.0,1.0
483.0,1.0,1.0,1.0,1.0
484.0,1.0,0.9333333333333332,1.0,1.0
485.0,1.0,1.0,1.0,1.0
486.0,1.0,1.0,1.0,1.0
487.0,1.0,1.0,1.0,0.9333333333333332
488.0,1.0,1.0,1.0,1.0
489.0,1.0,1.0,1.0,1.0
490.0,1.0,1.0,1.0,1.0
491.0,1.0,1.0,1.0,1.0
492.0,1.0,1.0,1.0,1.0
493.0,1.0,1.0,1.0,1.0
494.0,1.0,1.0,1.0,1.0
495.0,1.0,1.0,1.0,1.0
496.0,1.0,1.0,1.0,1.0
497.0,1.0,1.0,1.0,1.0
498.0,1.0,1.0,1.0,1.0
499.0,1.0,1.0,1.0,1.0
500.0,1.0,1.0,1.0,0.9529411764705882
501.0,1.0,1.0,1.0,1.0
502.0,1.0,1.0,1.0,1.0
503.0,1.0,1.0,1.0,1.0
504.0,1.0,0.9372549019607842,1.0,1.0
505.0,1.0,0.9588235294117647,1.0,1.0
506.0,1.0,1.0,1.0,1.0
507.0,1.0,1.0,1.0,1.0
508.0,1.0,1.0,1.0,0.823529411764706
509.0,1.0,1.0,1.0,1.0
510.0,1.0,1.0,1.0,1.0
511.0,1.0,1.0,1.0,1.0
512.0,1.0,1.0,1.0,1.0
513.0,1.0,1.0,1.0,0.9333333333333332
514.0,1.0,1.0,1.0,1.0
515.0,1.0,1.0,1.0,1.0
516.0,1.0,1.0,1.0,0.9976470588235294
517.0,1.0,1.0,1.0,1.0
518.0,1.0,1.0,1.0,0.8044117647058824
519.0,1.0,1.0,1.0,1.0
520.0,1.0,1.0,1.0,1.0
521.0,1.0,1.0,1.0,1.0
522.0,1.0,1.0,1.0,1.0
523.0,1.0,1.0,1.0,1.0
524.0,1.0,0.9333333333333332,1.0,0.9976470588235294
525.0,1.0,1.0,1.0,1.0
526.0,1.0,1.0,1.0,1.0


==> fig/out_err/DecisionTreeRegressor_learn.csv <==
train size,train mean,train std,test mean,test std,fit time mean,fit time std
0.1,0.9403338658508545,0.021034149111123956,0.5888778419694806,0.11837725396042778,0.002097010612487793,9.643294727108885e-05
0.15000000000000002,0.9452793222358764,0.011625224564248075,0.6842957525950546,0.07023505209634628,0.002473282814025879,0.0001259762372911226
0.2,0.9587080318435612,0.004425563581718076,0.7478689948972573,0.03766459467073947,0.002749919891357422,0.00011764308124031932
0.25,0.9562970911217826,0.013186699657813657,0.7523327629758778,0.03341130819699446,0.0031229257583618164,0.00010311294837696562
0.30000000000000004,0.9654988717404379,0.008682432127859564,0.7662324410879892,0.03330900337044139,0.0034265518188476562,0.00013301077439610478
0.35,0.9616604962533586,0.008159844070439617,0.7903673764403075,0.03860412460057645,0.003623342514038086,0.00014142302813456434
0.4,0.9681023336530072,0.005804184180495862,0.7849389967997132,0.050513831163602675,0.0039383888244628905,0.00015365483862197737
0.45000000000000007,0.965480995268426,0.006991511219033591,0.807213873754605,0.019388268738464245,0.004266285896301269,0.00013852461886153667
0.5,0.9644877037182689,0.0080228147900716,0.8118467488405873,0.02445693157139814,0.004554390907287598,0.00015337173661314412
0.55,0.9688235114025096,0.005081047393573513,0.7958600514165669,0.039840511355472424,0.004846930503845215,0.00013105976856547398
0.6,0.9705532590316318,0.004297988518368911,0.8037495616009631,0.04212198142071629,0.00512692928314209,0.00017097173848664636
0.65,0.968548321533787,0.0041502504999988135,0.8272735374775916,0.05319576485274645,0.005618643760681152,0.00018601499591295377
0.7000000000000001,0.9705418214155825,0.004894157948262874,0.8083362835645017,0.06693366126553907,0.005899190902709961,0.00012484517475154784
0.75,0.9714732548481118,0.004564195247454023,0.8154609795796706,0.07902610075001593,0.006141304969787598,0.00022059064294546418
0.8,0.9679969800664789,0.005015153049736531,0.8381079709515632,0.0444065668563417,0.0062148809432983395,0.00013822765937302508
0.85,0.9706759767876422,0.004041367239239419,0.8197824799026833,0.04312907330305147,0.006577062606811524,0.00018421172947586384
0.9,0.9683864463574595,0.0042893075280137985,0.810844355811243,0.06959769015651293,0.006946992874145508,0.00016058640166363155


==> fig/out_err/KNeighborsRegressor_example.csv <==
FF idx,train true,train predicted,test true,test predicted
0.0,0.023529411764705882,0.023529411764705882,0.011764705882352941,0.032423980512851995
1.0,0.023529411764705882,0.023529411764705882,0.023529411764705882,0.026401409821366642
2.0,0.023529411764705882,0.023529411764705882,0.023529411764705882,0.024051575164721933
3.0,0.023529411764705882,0.023529411764705882,0.023529411764705882,0.024820800548034275
4.0,0.029411764705882356,0.029411764705882356,0.023529411764705882,0.023529411764705885
5.0,0.029411764705882356,0.029411764705882356,0.029411764705882356,0.028482587909080308
6.0,0.047058823529411764,0.047058823529411764,0.029411764705882356,0.02976291663184858
7.0,0.047058823529411764,0.047058823529411764,0.029411764705882356,0.02807440267915817
8.0,0.10588235294117647,0.10588235294117647,0.029411764705882356,0.02826355509677084
9.0,0.1588235294117647,0.1588235294117647,0.029411764705882356,0.026838105907766585
10.0,0.1588235294117647,0.1588235294117647,0.047058823529411764,0.04616539768155087
11.0,0.16470588235294115,0.16470588235294115,0.047058823529411764,0.04456608658347268
12.0,0.16470588235294115,0.16470588235294115,0.047058823529411764,0.04633040321957489
13.0,0.2058823529411765,0.2058823529411765,0.047058823529411764,0.04578199691115674
14.0,0.2058823529411765,0.2058823529411765,0.047058823529411764,0.04661880996884818
15.0,0.2058823529411765,0.2058823529411765,0.047058823529411764,0.04658085453993021
16.0,0.2058823529411765,0.2058823529411765,0.052941176470588235,0.6103275606509485
17.0,0.2058823529411765,0.2058823529411765,0.10588235294117647,0.4396844887715423
18.0,0.2058823529411765,0.2058823529411765,0.10588235294117647,0.3547558999666907
19.0,0.2058823529411765,0.2058823529411765,0.1352941176470588,0.6940233754606173
20.0,0.2058823529411765,0.2058823529411765,0.1588235294117647,0.16788651987446745
21.0,0.21176470588235294,0.21176470588235294,0.1588235294117647,0.15978317751771096
22.0,0.21176470588235294,0.21176470588235294,0.1588235294117647,0.1604735074123579
23.0,0.21176470588235294,0.21176470588235294,0.1588235294117647,0.1598801386951631
24.0,0.21176470588235294,0.21176470588235294,0.1588235294117647,0.16451781628320786
25.0,0.21176470588235294,0.21176470588235294,0.1588235294117647,0.16075655547108916
26.0,0.21176470588235294,0.21176470588235294,0.16470588235294115,0.1670443424771304
27.0,0.21176470588235294,0.21176470588235294,0.16470588235294115,0.36564290221930523
28.0,0.21176470588235294,0.21176470588235294,0.16470588235294115,0.16707998268568844
29.0,0.21176470588235294,0.21176470588235294,0.16470588235294115,0.4851103680269229
30.0,0.21176470588235294,0.21176470588235294,0.18235294117647055,0.20588235294117652
31.0,0.21176470588235294,0.21176470588235294,0.2058823529411765,0.22469981382568813
32.0,0.21176470588235294,0.21176470588235294,0.2058823529411765,0.2763341030210557
33.0,0.21764705882352944,0.21764705882352944,0.21176470588235294,0.22611886832349187
34.0,0.21764705882352944,0.21764705882352944,0.21176470588235294,0.23606921234103098
35.0,0.2235294117647059,0.2235294117647059,0.21176470588235294,0.21728959419245095
36.0,0.2235294117647059,0.2235294117647059,0.21176470588235294,0.17747721142613004
37.0,0.2235294117647059,0.2235294117647059,0.21176470588235294,0.24576409649566694
38.0,0.22941176470588234,0.22941176470588234,0.21176470588235294,0.2504671092418038
39.0,0.22941176470588234,0.22941176470588234,0.21176470588235294,0.22041665367642138
40.0,0.22941176470588234,0.22941176470588234,0.21764705882352944,0.2267995569250458
41.0,0.22941176470588234,0.22941176470588234,0.21764705882352944,0.21363825863976443
42.0,0.22941176470588234,0.22941176470588234,0.21764705882352944,0.23105133104782014
43.0,0.22941176470588234,0.22941176470588234,0.21764705882352944,0.2268039952853781
44.0,0.22941176470588234,0.22941176470588234,0.21764705882352944,0.2744940958716981
45.0,0.22941176470588234,0.22941176470588234,0.21764705882352944,0.25375679403973156
46.0,0.2352941176470588,0.2352941176470588,0.2235294117647059,0.2309927052051657
47.0,0.2352941176470588,0.2352941176470588,0.2235294117647059,0.23109596066555077
48.0,0.2352941176470588,0.2352941176470588,0.2235294117647059,0.227418036377513
49.0,0.2352941176470588,0.2352941176470588,0.2235294117647059,0.2256920153707163
50.0,0.2352941176470588,0.2352941176470588,0.22941176470588234,0.23189092059530708
51.0,0.2352941176470588,0.2352941176470588,0.22941176470588234,0.23252231498458276
52.0,0.2352941176470588,0.2352941176470588,0.22941176470588234,0.2294117647058824
53.0,0.2352941176470588,0.2352941176470588,0.22941176470588234,0.23154883400026238
54.0,0.2411764705882353,0.2411764705882353,0.2352941176470588,0.23527063962822467
55.0,0.2411764705882353,0.2411764705882353,0.2352941176470588,0.22434317200724377
56.0,0.2411764705882353,0.2411764705882353,0.2352941176470588,0.23447943570179156
57.0,0.24705882352941175,0.24705882352941175,0.2352941176470588,0.22523115242976444
58.0,0.24705882352941175,0.24705882352941175,0.2352941176470588,0.2310141107690895
59.0,0.2529411764705882,0.2529411764705882,0.2411764705882353,0.23342091370298124
60.0,0.2529411764705882,0.2529411764705882,0.2411764705882353,0.5882352941176471
61.0,0.2529411764705882,0.2529411764705882,0.2411764705882353,0.22760522874921532
62.0,0.2529411764705882,0.2529411764705882,0.2411764705882353,0.2415302654152933
63.0,0.2529411764705882,0.2529411764705882,0.2411764705882353,0.22898630389483568
64.0,0.2529411764705882,0.2529411764705882,0.2411764705882353,0.2596373346890756
65.0,0.2529411764705882,0.2529411764705882,0.2411764705882353,0.25135160185803945
66.0,0.25882352941176473,0.25882352941176473,0.2411764705882353,0.23683151204735858
67.0,0.25882352941176473,0.25882352941176473,0.24705882352941175,0.24877372461620587
68.0,0.25882352941176473,0.25882352941176473,0.24705882352941175,0.24008397864199127
69.0,0.25882352941176473,0.25882352941176473,0.24705882352941175,0.27381163841225403
70.0,0.2647058823529412,0.2647058823529412,0.24705882352941175,0.23619202820767138
71.0,0.2647058823529412,0.2647058823529412,0.24705882352941175,0.25827618059207447
72.0,0.2647058823529412,0.2647058823529412,0.24705882352941175,0.2357493957908022
73.0,0.27058823529411763,0.27058823529411763,0.2529411764705882,0.2529411764705882
74.0,0.27058823529411763,0.27058823529411763,0.2529411764705882,0.25294117647058817
75.0,0.27058823529411763,0.27058823529411763,0.2529411764705882,0.2529411764705882
76.0,0.27058823529411763,0.27058823529411763,0.25882352941176473,0.32508112995822935
77.0,0.27058823529411763,0.27058823529411763,0.25882352941176473,0.42448296118722906
78.0,0.27058823529411763,0.27058823529411763,0.25882352941176473,0.30708272460082114
79.0,0.27058823529411763,0.27058823529411763,0.25882352941176473,0.22619105097066777
80.0,0.27058823529411763,0.27058823529411763,0.2647058823529412,0.27058823529411763
81.0,0.2764705882352941,0.2764705882352941,0.27058823529411763,0.27058823529411763
82.0,0.2823529411764706,0.2823529411764706,0.27058823529411763,0.24986122403817432
83.0,0.2823529411764706,0.2823529411764706,0.27058823529411763,0.3376746219999432
84.0,0.2823529411764706,0.2823529411764706,0.2764705882352941,0.27678961810761427
85.0,0.3,0.3,0.2823529411764706,0.2152555756070666
86.0,0.3,0.3,0.2823529411764706,0.743082402755404
87.0,0.3,0.3,0.28823529411764703,0.5899532008036005
88.0,0.3,0.3,0.3,0.3
89.0,0.3,0.3,0.3,0.3
90.0,0.3,0.3,0.3,0.5289960291725755
91.0,0.3,0.3,0.3,0.3
92.0,0.3,0.3,0.3,0.30000000000000004
93.0,0.3058823529411765,0.3058823529411765,0.3,0.4992854546912809
94.0,0.3235294117647059,0.3235294117647059,0.3058823529411765,0.3091495982283935
95.0,0.32941176470588235,0.32941176470588235,0.3058823529411765,0.3529411764705883
96.0,0.32941176470588235,0.32941176470588235,0.3117647058823529,0.2835119661079771
97.0,0.3352941176470588,0.3352941176470588,0.3117647058823529,0.3170231642374976
98.0,0.3352941176470588,0.3352941176470588,0.3117647058823529,0.6755102108700892
99.0,0.3352941176470588,0.3352941176470588,0.3117647058823529,0.2277755733184885
100.0,0.3470588235294117,0.3470588235294117,0.3176470588235294,0.38182322373527916
101.0,0.3470588235294117,0.3470588235294117,0.3176470588235294,0.5882352941176471
102.0,0.35294117647058826,0.35294117647058826,0.3235294117647059,0.34935555133875756
103.0,0.35294117647058826,0.35294117647058826,0.3235294117647059,0.28863116002653116
104.0,0.35294117647058826,0.35294117647058826,0.3352941176470588,0.27628962553845055
105.0,0.35294117647058826,0.35294117647058826,0.3352941176470588,0.8059374199517743
106.0,0.3647058823529412,0.3647058823529412,0.3470588235294117,0.7372037066632622
107.0,0.3647058823529412,0.3647058823529412,0.35294117647058826,0.37969585564565345
108.0,0.3647058823529412,0.3647058823529412,0.35294117647058826,0.3471778188374233
109.0,0.3647058823529412,0.3647058823529412,0.3588235294117647,0.3685865740730192
110.0,0.3705882352941177,0.3705882352941177,0.3588235294117647,0.36411661232338954
111.0,0.3705882352941177,0.3705882352941177,0.3647058823529412,0.4166394612405075
112.0,0.3705882352941177,0.3705882352941177,0.3647058823529412,0.3764141442507637
113.0,0.3705882352941177,0.3705882352941177,0.3647058823529412,0.3789073151639908
114.0,0.3705882352941177,0.3705882352941177,0.3647058823529412,0.3768888306747939
115.0,0.3705882352941177,0.3705882352941177,0.3647058823529412,0.5388663180343765
116.0,0.3705882352941177,0.3705882352941177,0.3647058823529412,0.37934818506512574
117.0,0.3764705882352941,0.3764705882352941,0.3647058823529412,0.3745778470717702
118.0,0.3764705882352941,0.3764705882352941,0.3705882352941177,0.3729699554184551
119.0,0.3764705882352941,0.3764705882352941,0.3705882352941177,0.5424635926340937
120.0,0.3764705882352941,0.3764705882352941,0.3705882352941177,0.381101140599917
121.0,0.3764705882352941,0.3764705882352941,0.3764705882352941,0.7656643010490096
122.0,0.3764705882352941,0.3764705882352941,0.3764705882352941,0.40697060947437763
123.0,0.3764705882352941,0.3764705882352941,0.3764705882352941,0.37911314988436823
124.0,0.38235294117647056,0.38235294117647056,0.3764705882352941,0.3803151571833023
125.0,0.38235294117647056,0.38235294117647056,0.3764705882352941,0.31146803978908116
126.0,0.38235294117647056,0.38235294117647056,0.3764705882352941,0.3953516538961602
127.0,0.38235294117647056,0.38235294117647056,0.3764705882352941,0.4843193165811592
128.0,0.38235294117647056,0.38235294117647056,0.3764705882352941,0.45273996654660903
129.0,0.38235294117647056,0.38235294117647056,0.3764705882352941,0.3783737956861084
130.0,0.38235294117647056,0.38235294117647056,0.38235294117647056,0.6907304009565625
131.0,0.38235294117647056,0.38235294117647056,0.38235294117647056,0.5566971807067022
132.0,0.3882352941176471,0.3882352941176471,0.38235294117647056,0.5486901101743347
133.0,0.3882352941176471,0.3882352941176471,0.38235294117647056,0.5403945629640305
134.0,0.3882352941176471,0.3882352941176471,0.38235294117647056,0.388625919837671
135.0,0.3941176470588235,0.3941176470588235,0.38235294117647056,0.6801321893248137
136.0,0.3941176470588235,0.3941176470588235,0.38235294117647056,0.37964263561189016
137.0,0.3941176470588235,0.3941176470588235,0.38235294117647056,0.5758999572180766
138.0,0.3941176470588235,0.3941176470588235,0.38235294117647056,0.37513712065194643
139.0,0.3941176470588235,0.3941176470588235,0.38235294117647056,0.3852834592767762
140.0,0.4,0.4,0.38235294117647056,0.5773152128059531
141.0,0.4,0.4,0.38235294117647056,0.6909323452825925
142.0,0.4,0.4,0.38235294117647056,0.3743769106883469
143.0,0.4,0.4,0.38235294117647056,0.3854636882536152
144.0,0.4,0.4,0.3882352941176471,0.4199995918256325
145.0,0.4058823529411765,0.4058823529411765,0.3882352941176471,0.4189253961968643
146.0,0.4235294117647059,0.4235294117647059,0.3882352941176471,0.37907919008067403
147.0,0.4235294117647059,0.4235294117647059,0.3882352941176471,0.37651104855716494
148.0,0.4235294117647059,0.4235294117647059,0.3941176470588235,0.4199938878629025
149.0,0.4235294117647059,0.4235294117647059,0.3941176470588235,0.37932583351359817
150.0,0.4294117647058823,0.4294117647058823,0.3941176470588235,0.3359384193676532
151.0,0.4294117647058823,0.4294117647058823,0.3941176470588235,0.4050931718107721
152.0,0.4294117647058823,0.4294117647058823,0.3941176470588235,0.42620807253390774
153.0,0.4352941176470588,0.4352941176470588,0.3941176470588235,0.40860002114101024
154.0,0.4352941176470588,0.4352941176470588,0.4,0.4062837207053125
155.0,0.4352941176470588,0.4352941176470588,0.4,0.37384528100348136
156.0,0.4529411764705882,0.4529411764705882,0.4,0.35294117647058826
157.0,0.4529411764705882,0.4529411764705882,0.4117647058823529,0.3808266222484206
158.0,0.4529411764705882,0.4529411764705882,0.4176470588235294,0.3589328128323868
159.0,0.4588235294117647,0.4588235294117647,0.4176470588235294,0.33977673393028024
160.0,0.4764705882352941,0.4764705882352941,0.4235294117647059,0.46222427575919234
161.0,0.4764705882352941,0.4764705882352941,0.4235294117647059,0.4188433267527764
162.0,0.4764705882352941,0.4764705882352941,0.4235294117647059,0.8
163.0,0.4764705882352941,0.4764705882352941,0.4235294117647059,0.4050478478271436
164.0,0.4764705882352941,0.4764705882352941,0.4235294117647059,0.4301036600306512
165.0,0.4764705882352941,0.4764705882352941,0.4235294117647059,0.4302111353270001
166.0,0.4764705882352941,0.4764705882352941,0.4235294117647059,0.40662006185265004
167.0,0.4764705882352941,0.4764705882352941,0.4294117647058823,0.39465244204223116
168.0,0.4764705882352941,0.4764705882352941,0.4294117647058823,0.407477068619187
169.0,0.4764705882352941,0.4764705882352941,0.4294117647058823,0.4167933089757873
170.0,0.4764705882352941,0.4764705882352941,0.4294117647058823,0.42297343102350693
171.0,0.4764705882352941,0.4764705882352941,0.4294117647058823,0.391938426736063
172.0,0.4764705882352941,0.4764705882352941,0.4294117647058823,0.8577989713778734
173.0,0.4764705882352941,0.4764705882352941,0.4352941176470588,0.3784330011471813
174.0,0.4764705882352941,0.4764705882352941,0.4352941176470588,0.3772430724332668
175.0,0.4764705882352941,0.4764705882352941,0.4352941176470588,0.4093714567292467
176.0,0.4764705882352941,0.4764705882352941,0.4352941176470588,0.42588346404307914
177.0,0.4764705882352941,0.4764705882352941,0.4352941176470588,0.40588841047104773
178.0,0.4764705882352941,0.4764705882352941,0.4352941176470588,0.3769141671711739
179.0,0.4764705882352941,0.4764705882352941,0.4529411764705882,0.4529411764705881
180.0,0.4764705882352941,0.4764705882352941,0.4529411764705882,0.4529411764705882
181.0,0.4764705882352941,0.4764705882352941,0.4529411764705882,0.4529411764705881
182.0,0.4764705882352941,0.4764705882352941,0.4529411764705882,0.4529411764705881
183.0,0.4764705882352941,0.4764705882352941,0.4529411764705882,0.4529411764705882
184.0,0.4764705882352941,0.4764705882352941,0.4529411764705882,0.47051337606151566
185.0,0.4764705882352941,0.4764705882352941,0.4529411764705882,0.4529411764705882
186.0,0.4823529411764706,0.4823529411764706,0.4529411764705882,0.4529411764705881
187.0,0.4882352941176471,0.4882352941176471,0.4647058823529412,0.5992089105948398
188.0,0.5,0.5,0.4764705882352941,0.4764705882352942
189.0,0.5,0.5,0.4764705882352941,0.47647058823529415
190.0,0.5,0.5,0.4764705882352941,0.5359415573398044
191.0,0.5,0.5,0.4764705882352941,0.658667278813122
192.0,0.5058823529411764,0.5058823529411764,0.4764705882352941,0.4855680505770434
193.0,0.5117647058823529,0.5117647058823529,0.4764705882352941,0.4764705882352941
194.0,0.5117647058823529,0.5117647058823529,0.4764705882352941,0.7031263647459223
195.0,0.5176470588235295,0.5176470588235295,0.4764705882352941,0.4579253637533942
196.0,0.5294117647058824,0.5294117647058824,0.4764705882352941,0.6430551332377764
197.0,0.5294117647058824,0.5294117647058824,0.4764705882352941,0.7034943631128685
198.0,0.5294117647058824,0.5294117647058824,0.4764705882352941,0.47647058823529415
199.0,0.5294117647058824,0.5294117647058824,0.4764705882352941,0.5338572203558989
200.0,0.5294117647058824,0.5294117647058824,0.4764705882352941,0.7375067707894282
201.0,0.5352941176470588,0.5352941176470588,0.4764705882352941,0.47647058823529403
202.0,0.5352941176470588,0.5352941176470588,0.4764705882352941,0.7450887621384793
203.0,0.5352941176470588,0.5352941176470588,0.4764705882352941,0.6744773082717153
204.0,0.5352941176470588,0.5352941176470588,0.4764705882352941,0.6570612936827145
205.0,0.5352941176470588,0.5352941176470588,0.4764705882352941,0.5685369786039718
206.0,0.5352941176470588,0.5352941176470588,0.4764705882352941,0.7479975250951121
207.0,0.5352941176470588,0.5352941176470588,0.4764705882352941,0.627325443744929
208.0,0.5411764705882353,0.5411764705882353,0.4764705882352941,0.41081025180481273
209.0,0.5411764705882353,0.5411764705882353,0.4764705882352941,0.4764705882352941
210.0,0.5411764705882353,0.5411764705882353,0.4823529411764706,0.4534047864198686
211.0,0.5470588235294118,0.5470588235294118,0.5,0.5
212.0,0.5470588235294118,0.5470588235294118,0.5058823529411764,0.6034847161711118
213.0,0.5529411764705883,0.5529411764705883,0.5058823529411764,0.5178813158333911
214.0,0.5529411764705883,0.5529411764705883,0.5294117647058824,0.5943575306908528
215.0,0.5529411764705883,0.5529411764705883,0.5294117647058824,0.709515670856629
216.0,0.5588235294117647,0.5588235294117647,0.5294117647058824,0.5267154904552473
217.0,0.5588235294117647,0.5588235294117647,0.5294117647058824,0.5313628809360083
218.0,0.5588235294117647,0.5588235294117647,0.5294117647058824,0.528796986658478
219.0,0.5705882352941176,0.5705882352941176,0.5294117647058824,0.5283751743112658
220.0,0.5764705882352941,0.5764705882352941,0.5352941176470588,0.53058500378562
221.0,0.5823529411764706,0.5823529411764706,0.5352941176470588,0.5314603553639907
222.0,0.5882352941176471,0.5882352941176471,0.5411764705882353,0.5384196958166139
223.0,0.5882352941176471,0.5882352941176471,0.5411764705882353,0.5529340806199426
224.0,0.5882352941176471,0.5882352941176471,0.5411764705882353,0.29999999999999993
225.0,0.5882352941176471,0.5882352941176471,0.5411764705882353,0.5516511373132112
226.0,0.5882352941176471,0.5882352941176471,0.5470588235294118,0.4083995297471561
227.0,0.5882352941176471,0.5882352941176471,0.5470588235294118,0.5535141503223894
228.0,0.5941176470588235,0.5941176470588235,0.5470588235294118,0.550670077227427
229.0,0.5941176470588235,0.5941176470588235,0.5529411764705883,0.5413539053982186
230.0,0.5941176470588235,0.5941176470588235,0.5529411764705883,0.5331864334403008
231.0,0.6,0.6,0.5529411764705883,0.5333591045337026
232.0,0.611764705882353,0.611764705882353,0.5588235294117647,0.7808783985502419
233.0,0.611764705882353,0.611764705882353,0.5588235294117647,0.33526625928083853
234.0,0.6176470588235294,0.6176470588235294,0.5588235294117647,0.5390836455517344
235.0,0.6176470588235294,0.6176470588235294,0.5588235294117647,0.5499884806356512
236.0,0.6176470588235294,0.6176470588235294,0.5588235294117647,0.6532860379359337
237.0,0.6176470588235294,0.6176470588235294,0.5647058823529412,0.6977902185531941
238.0,0.6176470588235294,0.6176470588235294,0.5705882352941176,0.3820433999306885
239.0,0.6176470588235294,0.6176470588235294,0.5705882352941176,0.3822754189506369
240.0,0.6176470588235294,0.6176470588235294,0.5823529411764706,0.5901367924867353
241.0,0.6294117647058823,0.6294117647058823,0.5823529411764706,0.5882191045186459
242.0,0.6294117647058823,0.6294117647058823,0.5823529411764706,0.5877762705323895
243.0,0.6294117647058823,0.6294117647058823,0.5823529411764706,0.5891917941200779
244.0,0.6470588235294118,0.6470588235294118,0.5823529411764706,0.5905815280903076
245.0,0.6470588235294118,0.6470588235294118,0.5823529411764706,0.59043615668022
246.0,0.6470588235294118,0.6470588235294118,0.5882352941176471,0.5886144575477397
247.0,0.6705882352941176,0.6705882352941176,0.5882352941176471,0.5901106936735345
248.0,0.6705882352941176,0.6705882352941176,0.5882352941176471,0.5900581160253797
249.0,0.6941176470588235,0.6941176470588235,0.5882352941176471,0.5894242149318492
250.0,0.7,0.7,0.5882352941176471,0.5875695449083232
251.0,0.7,0.7,0.5882352941176471,0.5907476299988219
252.0,0.7,0.7,0.5882352941176471,0.5888555731284575
253.0,0.7,0.7,0.5941176470588235,0.5882352941176472
254.0,0.7,0.7,0.5941176470588235,0.6421337438029018
255.0,0.7,0.7,0.5941176470588235,0.5937153895744544
256.0,0.7,0.7,0.5941176470588235,0.5905887990506484
257.0,0.7,0.7,0.5941176470588235,0.5901191244148818
258.0,0.7,0.7,0.5941176470588235,0.5934838166284874
259.0,0.7,0.7,0.5941176470588235,0.5903594831327442
260.0,0.7,0.7,0.6,0.5914157530221889
261.0,0.7,0.7,0.6,0.5906062189412375
262.0,0.7,0.7,0.611764705882353,0.7512818615912629
263.0,0.7,0.7,0.6176470588235294,0.6176470588235294
264.0,0.7058823529411765,0.7058823529411765,0.6176470588235294,0.6176470588235294
265.0,0.7058823529411765,0.7058823529411765,0.6294117647058823,0.6239070503687834
266.0,0.7058823529411765,0.7058823529411765,0.6294117647058823,0.6375703296179235
267.0,0.7058823529411765,0.7058823529411765,0.6294117647058823,0.37686747701893697
268.0,0.7058823529411765,0.7058823529411765,0.6470588235294118,0.7191117722175503
269.0,0.7058823529411765,0.7058823529411765,0.6470588235294118,0.7350335483519959
270.0,0.7058823529411765,0.7058823529411765,0.6705882352941176,0.6686681194387973
271.0,0.7058823529411765,0.7058823529411765,0.6764705882352942,0.7058823529411765
272.0,0.7058823529411765,0.7058823529411765,0.7,0.6999999999999998
273.0,0.7058823529411765,0.7058823529411765,0.7,0.7
274.0,0.7058823529411765,0.7058823529411765,0.7,0.7
275.0,0.7058823529411765,0.7058823529411765,0.7,0.7
276.0,0.7058823529411765,0.7058823529411765,0.7,0.7
277.0,0.7058823529411765,0.7058823529411765,0.7,0.7000000000000001
278.0,0.7058823529411765,0.7058823529411765,0.7,0.7000000000000001
279.0,0.7058823529411765,0.7058823529411765,0.7,0.7
280.0,0.7058823529411765,0.7058823529411765,0.7,0.7000000000000001
281.0,0.7058823529411765,0.7058823529411765,0.7,0.7
282.0,0.7058823529411765,0.7058823529411765,0.7,0.7
283.0,0.7058823529411765,0.7058823529411765,0.7,0.7000000000000001
284.0,0.7176470588235294,0.7176470588235294,0.7,0.7
285.0,0.7294117647058823,0.7294117647058823,0.7,0.7
286.0,0.7294117647058823,0.7294117647058823,0.7058823529411765,0.7058823529411765
287.0,0.7294117647058823,0.7294117647058823,0.7058823529411765,0.7058823529411766
288.0,0.7352941176470589,0.7352941176470589,0.7058823529411765,0.7058823529411765
289.0,0.7411764705882353,0.7411764705882353,0.7058823529411765,0.621357068464068
290.0,0.7647058823529411,0.7647058823529411,0.7058823529411765,0.7058823529411765
291.0,0.7647058823529411,0.7647058823529411,0.7058823529411765,0.7058823529411765
292.0,0.7705882352941177,0.7705882352941177,0.7058823529411765,0.7058823529411765
293.0,0.7764705882352941,0.7764705882352941,0.7058823529411765,0.7058823529411765
294.0,0.7764705882352941,0.7764705882352941,0.7058823529411765,0.7058823529411766
295.0,0.7823529411764706,0.7823529411764706,0.7058823529411765,0.7058823529411765
296.0,0.7823529411764706,0.7823529411764706,0.7058823529411765,0.7058823529411765
297.0,0.7941176470588235,0.7941176470588235,0.7117647058823531,0.5747728320854918
298.0,0.7941176470588235,0.7941176470588235,0.7117647058823531,0.8879951684087685
299.0,0.7941176470588235,0.7941176470588235,0.7294117647058823,0.7323899782973968
300.0,0.7941176470588235,0.7941176470588235,0.7294117647058823,0.72705785642057
301.0,0.7941176470588235,0.7941176470588235,0.7470588235294118,0.8107267587098941
302.0,0.7941176470588235,0.7941176470588235,0.7588235294117647,0.5941587096888253
303.0,0.7941176470588235,0.7941176470588235,0.7647058823529411,0.7495375974601851
304.0,0.7941176470588235,0.7941176470588235,0.7705882352941177,0.995155326297583
305.0,0.7941176470588235,0.7941176470588235,0.7705882352941177,0.9925763680044505
306.0,0.7941176470588235,0.7941176470588235,0.7823529411764706,0.5326101159819691
307.0,0.7941176470588235,0.7941176470588235,0.7941176470588235,0.7941176470588234
308.0,0.7941176470588235,0.7941176470588235,0.7941176470588235,0.7941176470588236
309.0,0.8,0.8,0.7941176470588235,0.7941176470588235
310.0,0.8,0.8,0.7941176470588235,0.7941176470588235
311.0,0.8,0.8,0.7941176470588235,0.7941176470588236
312.0,0.8,0.8,0.7941176470588235,0.7941176470588235
313.0,0.8,0.8,0.7941176470588235,0.7941176470588236
314.0,0.8,0.8,0.7941176470588235,0.7941176470588235
315.0,0.8,0.8,0.7941176470588235,0.7941176470588235
316.0,0.8,0.8,0.7941176470588235,0.7941176470588233
317.0,0.8,0.8,0.7941176470588235,0.7941176470588235
318.0,0.8,0.8,0.7941176470588235,0.7941176470588234
319.0,0.8,0.8,0.7941176470588235,0.7957785530113577
320.0,0.8,0.8,0.7941176470588235,0.7941176470588236
321.0,0.8,0.8,0.7941176470588235,0.7941176470588236
322.0,0.8,0.8,0.7941176470588235,0.7941176470588235
323.0,0.8,0.8,0.7941176470588235,0.7955082338964085
324.0,0.8117647058823529,0.8117647058823529,0.7941176470588235,0.7941176470588235
325.0,0.8176470588235294,0.8176470588235294,0.8,0.8
326.0,0.8176470588235294,0.8176470588235294,0.8,0.8
327.0,0.8176470588235294,0.8176470588235294,0.8,0.8000000000000003
328.0,0.8176470588235294,0.8176470588235294,0.8,0.8
329.0,0.8176470588235294,0.8176470588235294,0.8,0.8
330.0,0.8176470588235294,0.8176470588235294,0.8,0.8000000000000002
331.0,0.8176470588235294,0.8176470588235294,0.8,0.8
332.0,0.8176470588235294,0.8176470588235294,0.8,0.7999999999999999
333.0,0.8176470588235294,0.8176470588235294,0.8,0.8
334.0,0.8176470588235294,0.8176470588235294,0.8,0.7999999999999999
335.0,0.8176470588235294,0.8176470588235294,0.8,0.7999999999999999
336.0,0.8176470588235294,0.8176470588235294,0.8,0.8
337.0,0.8176470588235294,0.8176470588235294,0.8,0.8
338.0,0.8176470588235294,0.8176470588235294,0.8,0.8
339.0,0.8176470588235294,0.8176470588235294,0.8,0.8
340.0,0.8176470588235294,0.8176470588235294,0.8,0.7978305372079492
341.0,0.8176470588235294,0.8176470588235294,0.8,0.7999999999999999
342.0,0.8176470588235294,0.8176470588235294,0.8,0.8
343.0,0.8176470588235294,0.8176470588235294,0.8058823529411765,0.8524560962025554
344.0,0.8176470588235294,0.8176470588235294,0.8176470588235294,0.8176470588235296
345.0,0.8235294117647058,0.8235294117647058,0.8176470588235294,0.8176470588235295
346.0,0.8235294117647058,0.8235294117647058,0.8176470588235294,0.790807181366252
347.0,0.8235294117647058,0.8235294117647058,0.8176470588235294,0.8176470588235294
348.0,0.8235294117647058,0.8235294117647058,0.8176470588235294,0.7852866747745245
349.0,0.8235294117647058,0.8235294117647058,0.8176470588235294,0.8095378097654558
350.0,0.8235294117647058,0.8235294117647058,0.8176470588235294,0.5998230879300761
351.0,0.8235294117647058,0.8235294117647058,0.8176470588235294,0.7426624873776595
352.0,0.8235294117647058,0.8235294117647058,0.8176470588235294,0.8176470588235293
353.0,0.8235294117647058,0.8235294117647058,0.8176470588235294,0.8176470588235294
354.0,0.8235294117647058,0.8235294117647058,0.8176470588235294,0.8176470588235295
355.0,0.8235294117647058,0.8235294117647058,0.8176470588235294,0.8176470588235294
356.0,0.8235294117647058,0.8235294117647058,0.8176470588235294,0.8176470588235295
357.0,0.8235294117647058,0.8235294117647058,0.8176470588235294,0.8176470588235293
358.0,0.8235294117647058,0.8235294117647058,0.8235294117647058,0.823529411764706
359.0,0.8235294117647058,0.8235294117647058,0.8235294117647058,0.7070000505763591
360.0,0.8235294117647058,0.8235294117647058,0.8235294117647058,0.8235294117647058
361.0,0.8235294117647058,0.8235294117647058,0.8235294117647058,0.4510915408840966
362.0,0.8235294117647058,0.8235294117647058,0.8235294117647058,0.8235294117647057
363.0,0.8235294117647058,0.8235294117647058,0.8235294117647058,0.7721605053926938
364.0,0.8235294117647058,0.8235294117647058,0.8235294117647058,0.7129051134886487
365.0,0.8235294117647058,0.8235294117647058,0.8235294117647058,0.8235294117647058
366.0,0.8235294117647058,0.8235294117647058,0.8235294117647058,0.8235294117647058
367.0,0.8294117647058824,0.8294117647058824,0.8235294117647058,0.8235294117647058
368.0,0.8470588235294118,0.8470588235294118,0.8235294117647058,1.0
369.0,0.8588235294117647,0.8588235294117647,0.8235294117647058,0.7805057053882556
370.0,0.8588235294117647,0.8588235294117647,0.8235294117647058,0.8235294117647058
371.0,0.9058823529411764,0.9058823529411764,0.8235294117647058,0.8235294117647058
372.0,0.9058823529411764,0.9058823529411764,0.8235294117647058,0.8235294117647058
373.0,0.9176470588235294,0.9176470588235294,0.8235294117647058,0.8235294117647058
374.0,0.9176470588235294,0.9176470588235294,0.8235294117647058,0.8235294117647058
375.0,0.9176470588235294,0.9176470588235294,0.8235294117647058,0.8235294117647057
376.0,0.9294117647058824,0.9294117647058824,0.8235294117647058,0.7111972332541088
377.0,0.9352941176470588,0.9352941176470588,0.8235294117647058,0.8235294117647058
378.0,0.9470588235294116,0.9470588235294116,0.8235294117647058,0.7396315927768861
379.0,0.9470588235294116,0.9470588235294116,0.8235294117647058,0.7043291200757444
380.0,0.9705882352941176,0.9705882352941176,0.8294117647058824,0.8108578312648512
381.0,0.9705882352941176,0.9705882352941176,0.8294117647058824,0.6322440225373691
382.0,0.9705882352941176,0.9705882352941176,0.8411764705882353,0.7377062912999747
383.0,0.9882352941176472,0.9882352941176472,0.8470588235294118,0.8997279315533593
384.0,0.9941176470588236,0.9941176470588236,0.8470588235294118,0.6900091449997288
385.0,0.9941176470588236,0.9941176470588236,0.8588235294117647,0.7783884169751336
386.0,1.0,1.0,0.976470588235294,0.8038093721077868
387.0,1.0,1.0,0.9823529411764704,0.8499524058725129
388.0,1.0,1.0,0.9941176470588236,0.9137086297132345
389.0,1.0,1.0,0.9941176470588236,0.9835456803050767
390.0,1.0,1.0,0.9941176470588236,0.9517026431385576
391.0,1.0,1.0,1.0,1.0
392.0,1.0,1.0,1.0,1.0
393.0,1.0,1.0,1.0,0.712063411329748
394.0,1.0,1.0,1.0,1.0
395.0,1.0,1.0,1.0,1.0
396.0,1.0,1.0,1.0,1.0
397.0,1.0,1.0,1.0,1.0
398.0,1.0,1.0,1.0,1.0
399.0,1.0,1.0,1.0,1.0
400.0,1.0,1.0,1.0,1.0
401.0,1.0,1.0,1.0,0.9962792610003849
402.0,1.0,1.0,1.0,1.0
403.0,1.0,1.0,1.0,1.0
404.0,1.0,1.0,1.0,1.0
405.0,1.0,1.0,1.0,1.0
406.0,1.0,1.0,1.0,1.0
407.0,1.0,1.0,1.0,1.0
408.0,1.0,1.0,1.0,0.9735914926432215
409.0,1.0,1.0,1.0,1.0
410.0,1.0,1.0,1.0,1.0
411.0,1.0,1.0,1.0,1.0
412.0,1.0,1.0,1.0,1.0
413.0,1.0,1.0,1.0,1.0
414.0,1.0,1.0,1.0,1.0
415.0,1.0,1.0,1.0,1.0
416.0,1.0,1.0,1.0,0.6510782069944419
417.0,1.0,1.0,1.0,1.0
418.0,1.0,1.0,1.0,1.0
419.0,1.0,1.0,1.0,1.0
420.0,1.0,1.0,1.0,1.0
421.0,1.0,1.0,1.0,1.0
422.0,1.0,1.0,1.0,1.0
423.0,1.0,1.0,1.0,1.0
424.0,1.0,1.0,1.0,0.9956216568345169
425.0,1.0,1.0,1.0,1.0
426.0,1.0,1.0,1.0,1.0
427.0,1.0,1.0,1.0,1.0
428.0,1.0,1.0,1.0,1.0
429.0,1.0,1.0,1.0,1.0
430.0,1.0,1.0,1.0,1.0
431.0,1.0,1.0,1.0,1.0
432.0,1.0,1.0,1.0,1.0
433.0,1.0,1.0,1.0,1.0
434.0,1.0,1.0,1.0,1.0
435.0,1.0,1.0,1.0,1.0
436.0,1.0,1.0,1.0,1.0
437.0,1.0,1.0,1.0,0.7129606917074799
438.0,1.0,1.0,1.0,1.0
439.0,1.0,1.0,1.0,1.0
440.0,1.0,1.0,1.0,1.0
441.0,1.0,1.0,1.0,1.0
442.0,1.0,1.0,1.0,1.0
443.0,1.0,1.0,1.0,1.0
444.0,1.0,1.0,1.0,1.0
445.0,1.0,1.0,1.0,1.0
446.0,1.0,1.0,1.0,0.7626357970350456
447.0,1.0,1.0,1.0,0.9878831109371244
448.0,1.0,1.0,1.0,1.0
449.0,1.0,1.0,1.0,1.0
450.0,1.0,1.0,1.0,1.0
451.0,1.0,1.0,1.0,1.0
452.0,1.0,1.0,1.0,1.0
453.0,1.0,1.0,1.0,1.0
454.0,1.0,1.0,1.0,1.0
455.0,1.0,1.0,1.0,1.0
456.0,1.0,1.0,1.0,1.0
457.0,1.0,1.0,1.0,1.0
458.0,1.0,1.0,1.0,1.0
459.0,1.0,1.0,1.0,1.0
460.0,1.0,1.0,1.0,1.0
461.0,1.0,1.0,1.0,1.0
462.0,1.0,1.0,1.0,0.9962425100039943
463.0,1.0,1.0,1.0,1.0
464.0,1.0,1.0,1.0,1.0
465.0,1.0,1.0,1.0,0.9966764269877768
466.0,1.0,1.0,1.0,1.0
467.0,1.0,1.0,1.0,1.0
468.0,1.0,1.0,1.0,1.0
469.0,1.0,1.0,1.0,1.0
470.0,1.0,1.0,1.0,1.0
471.0,1.0,1.0,1.0,1.0
472.0,1.0,1.0,1.0,1.0
473.0,1.0,1.0,1.0,1.0
474.0,1.0,1.0,1.0,1.0
475.0,1.0,1.0,1.0,1.0
476.0,1.0,1.0,1.0,1.0
477.0,1.0,1.0,1.0,1.0
478.0,1.0,1.0,1.0,1.0
479.0,1.0,1.0,1.0,0.21176470588235297
480.0,1.0,1.0,1.0,1.0
481.0,1.0,1.0,1.0,1.0
482.0,1.0,1.0,1.0,1.0
483.0,1.0,1.0,1.0,1.0
484.0,1.0,1.0,1.0,1.0
485.0,1.0,1.0,1.0,1.0
486.0,1.0,1.0,1.0,1.0
487.0,1.0,1.0,1.0,0.9879806094832718
488.0,1.0,1.0,1.0,1.0
489.0,1.0,1.0,1.0,1.0
490.0,1.0,1.0,1.0,1.0
491.0,1.0,1.0,1.0,1.0
492.0,1.0,1.0,1.0,1.0
493.0,1.0,1.0,1.0,1.0
494.0,1.0,1.0,1.0,1.0
495.0,1.0,1.0,1.0,1.0
496.0,1.0,1.0,1.0,1.0
497.0,1.0,1.0,1.0,1.0
498.0,1.0,1.0,1.0,1.0
499.0,1.0,1.0,1.0,1.0
500.0,1.0,1.0,1.0,0.9630839530294557
501.0,1.0,1.0,1.0,0.8091736359095345
502.0,1.0,1.0,1.0,1.0
503.0,1.0,1.0,1.0,1.0
504.0,1.0,1.0,1.0,1.0
505.0,1.0,1.0,1.0,1.0
506.0,1.0,1.0,1.0,1.0
507.0,1.0,1.0,1.0,1.0
508.0,1.0,1.0,1.0,0.7390898169740181
509.0,1.0,1.0,1.0,1.0
510.0,1.0,1.0,1.0,1.0
511.0,1.0,1.0,1.0,1.0
512.0,1.0,1.0,1.0,1.0
513.0,1.0,1.0,1.0,0.9230652894763839
514.0,1.0,1.0,1.0,1.0
515.0,1.0,1.0,1.0,1.0
516.0,1.0,1.0,1.0,0.8514022512123273
517.0,1.0,1.0,1.0,1.0
518.0,1.0,1.0,1.0,0.7442633141178777
519.0,1.0,1.0,1.0,1.0
520.0,1.0,1.0,1.0,1.0
521.0,1.0,1.0,1.0,1.0
522.0,1.0,1.0,1.0,1.0
523.0,1.0,1.0,1.0,1.0
524.0,1.0,1.0,1.0,0.7302109593034278
525.0,1.0,1.0,1.0,1.0
526.0,1.0,1.0,1.0,1.0


==> fig/out_err/KNeighborsRegressor_learn.csv <==
train size,train mean,train std,test mean,test std,fit time mean,fit time std
0.1,1.0,0.0,0.7119202098198208,0.04434847167247611,0.001784515380859375,9.072920586710175e-05
0.15000000000000002,1.0,0.0,0.7448359161074111,0.05992215713280563,0.0018276929855346679,9.556609264117117e-05
0.2,1.0,0.0,0.7765935173369586,0.04534539090788512,0.0017715930938720704,8.838753942529631e-05
0.25,1.0,0.0,0.7958227070748132,0.029559827505700735,0.0026083469390869142,0.0006508203518507717
0.30000000000000004,1.0,0.0,0.823631962170638,0.029530424830012246,0.0019075870513916016,9.677374589022593e-05
0.35,1.0,0.0,0.8496519664965934,0.02125146660229609,0.0019735097885131836,0.00011078581776739902
0.4,1.0,0.0,0.8425952450395725,0.019944080665679244,0.0019971370697021485,8.835331904287194e-05
0.45000000000000007,1.0,0.0,0.8600894597126505,0.022417939893560068,0.002032566070556641,0.00011493416625483463
0.5,1.0,0.0,0.8658220607492393,0.016842914453998395,0.0020793676376342773,0.00012713314997940368
0.55,1.0,0.0,0.8677389769574229,0.02057904280776407,0.002129650115966797,0.00014065557369105668
0.6,1.0,0.0,0.8756823127364418,0.022604852278200742,0.0022388696670532227,0.00014282507715669923
0.65,1.0,0.0,0.8815617539042515,0.027321655756440043,0.003050065040588379,0.0007323212576991065
0.7000000000000001,1.0,0.0,0.8802717465291732,0.035428525340861564,0.0022826910018920897,0.00017104658163648754
0.75,1.0,0.0,0.8823758446258771,0.032581509735174145,0.003588581085205078,0.0008625519612413424
0.8,1.0,0.0,0.8901221912306176,0.03634735055192384,0.0023465394973754884,0.000134408268325716
0.85,1.0,0.0,0.893548813975966,0.045812049115064264,0.0024130582809448243,0.00011173758052741118
0.9,1.0,0.0,0.8833034459089765,0.05023407774011037,0.0024301290512084963,0.00012661822644214908


==> fig/out_err/KernelRidgeRegressor_2DegreePolyKernel_example.csv <==
FF idx,train true,train predicted,test true,test predicted
0.0,0.023529411764705882,0.023795838467776775,0.011764705882352941,0.02463023434393108
1.0,0.023529411764705882,0.0,0.023529411764705882,0.005340211791917682
2.0,0.023529411764705882,0.025616101920604706,0.023529411764705882,0.0
3.0,0.023529411764705882,0.02279984368942678,0.023529411764705882,0.010026514530181885
4.0,0.029411764705882356,0.06746396468952298,0.023529411764705882,0.02473458182066679
5.0,0.029411764705882356,0.0867485897615552,0.029411764705882356,0.08232802245765924
6.0,0.047058823529411764,0.08870925009250641,0.029411764705882356,0.06893599824979901
7.0,0.047058823529411764,0.11880083358846605,0.029411764705882356,0.07909478596411645
8.0,0.10588235294117647,0.20021753245964646,0.029411764705882356,0.0807400094345212
9.0,0.1588235294117647,0.16229617362841964,0.029411764705882356,0.05344475130550563
10.0,0.1588235294117647,0.15958347427658737,0.047058823529411764,0.1229861427564174
11.0,0.16470588235294115,0.48882702458649874,0.047058823529411764,0.07570042088627815
12.0,0.16470588235294115,0.22177246725186706,0.047058823529411764,0.11438657459802926
13.0,0.2058823529411765,0.21709784236736596,0.047058823529411764,0.12499294243752956
14.0,0.2058823529411765,0.3567596373613924,0.047058823529411764,0.11662232549861073
15.0,0.2058823529411765,0.20396441454067826,0.047058823529411764,0.12092210538685322
16.0,0.2058823529411765,0.2010940422769636,0.052941176470588235,0.9515452601481229
17.0,0.2058823529411765,0.19431193033233285,0.10588235294117647,0.3793570490088314
18.0,0.2058823529411765,0.16857861541211605,0.10588235294117647,0.18770262552425265
19.0,0.2058823529411765,0.20764621277339756,0.1352941176470588,0.010199565906077623
20.0,0.2058823529411765,0.21064560092054307,0.1588235294117647,0.11468941019847989
21.0,0.21176470588235294,0.3339980277232826,0.1588235294117647,0.1649516208563
22.0,0.21176470588235294,0.2290020843502134,0.1588235294117647,0.16754984995350242
23.0,0.21176470588235294,0.23483790922909975,0.1588235294117647,0.15681354142725468
24.0,0.21176470588235294,0.33136925753206015,0.1588235294117647,0.1282808482646942
25.0,0.21176470588235294,0.39402985270135105,0.1588235294117647,0.1539861005730927
26.0,0.21176470588235294,0.26413551764562726,0.16470588235294115,0.2145445509813726
27.0,0.21176470588235294,0.35049595683813095,0.16470588235294115,0.5908379373140633
28.0,0.21176470588235294,0.2773377306293696,0.16470588235294115,0.2289431393146515
29.0,0.21176470588235294,0.2927214880473912,0.16470588235294115,0.3800918450579047
30.0,0.21176470588235294,0.27757963677868247,0.18235294117647055,0.12230083299800754
31.0,0.21176470588235294,0.3034386478830129,0.2058823529411765,0.20941428281366825
32.0,0.21176470588235294,0.26095674373209476,0.2058823529411765,0.29380477382801473
33.0,0.21764705882352944,0.2133359150029719,0.21176470588235294,0.2553141904063523
34.0,0.21764705882352944,0.23079126747325063,0.21176470588235294,0.2648487542755902
35.0,0.2235294117647059,0.2916254154406488,0.21176470588235294,0.2867029863409698
36.0,0.2235294117647059,0.2200292437337339,0.21176470588235294,0.22321834927424788
37.0,0.2235294117647059,0.22522180108353496,0.21176470588235294,0.23191178031265736
38.0,0.22941176470588234,0.2239080360159278,0.21176470588235294,0.22568391542881727
39.0,0.22941176470588234,0.23728405544534326,0.21176470588235294,0.26204983284696937
40.0,0.22941176470588234,0.23632359504699707,0.21764705882352944,0.2145933099091053
41.0,0.22941176470588234,0.23964303126558661,0.21764705882352944,0.20953313703648746
42.0,0.22941176470588234,0.25276513397693634,0.21764705882352944,0.21476530749350786
43.0,0.22941176470588234,0.25206224620342255,0.21764705882352944,0.1595300603657961
44.0,0.22941176470588234,0.22651640372350812,0.21764705882352944,0.26172466529533267
45.0,0.22941176470588234,0.21643718238919973,0.21764705882352944,0.1994254372548312
46.0,0.2352941176470588,0.19821736868470907,0.2235294117647059,0.22978353593498468
47.0,0.2352941176470588,0.2468314259313047,0.2235294117647059,0.2340049077756703
48.0,0.2352941176470588,0.23155466467142105,0.2235294117647059,0.2533507291227579
49.0,0.2352941176470588,0.2569735129363835,0.2235294117647059,0.2124267565086484
50.0,0.2352941176470588,0.24177526962012053,0.22941176470588234,0.22667050827294588
51.0,0.2352941176470588,0.1984802749939263,0.22941176470588234,0.2317158542573452
52.0,0.2352941176470588,0.14321062806993723,0.22941176470588234,0.2445349870249629
53.0,0.2352941176470588,0.23372094798833132,0.22941176470588234,0.21431765938177705
54.0,0.2411764705882353,0.2246712683700025,0.2352941176470588,0.2445931425318122
55.0,0.2411764705882353,0.2398276887834072,0.2352941176470588,0.24584825662896037
56.0,0.2411764705882353,0.17543634376488626,0.2352941176470588,0.2019573119468987
57.0,0.24705882352941175,0.27734797494485974,0.2352941176470588,0.23890680959448218
58.0,0.24705882352941175,0.2584319901652634,0.2352941176470588,0.23525557992979884
59.0,0.2529411764705882,0.24893375020474195,0.2411764705882353,0.24226890597492456
60.0,0.2529411764705882,0.21546507882885635,0.2411764705882353,0.0
61.0,0.2529411764705882,0.24093597056344151,0.2411764705882353,0.28905763244256377
62.0,0.2529411764705882,0.26275509991683066,0.2411764705882353,0.30559896724298596
63.0,0.2529411764705882,0.2468501040711999,0.2411764705882353,0.3065548790618777
64.0,0.2529411764705882,0.18206107639707625,0.2411764705882353,0.19919500849209726
65.0,0.2529411764705882,0.24496525176800787,0.2411764705882353,0.23660892760381103
66.0,0.25882352941176473,0.19477142440155149,0.2411764705882353,0.2565207746811211
67.0,0.25882352941176473,0.247509163338691,0.24705882352941175,0.2819252205081284
68.0,0.25882352941176473,0.2539507553447038,0.24705882352941175,0.29196420731022954
69.0,0.25882352941176473,0.6460199602879584,0.24705882352941175,0.22965591750107706
70.0,0.2647058823529412,0.3139532282948494,0.24705882352941175,0.3190392069518566
71.0,0.2647058823529412,0.19085145834833384,0.24705882352941175,0.2787336898036301
72.0,0.2647058823529412,0.2673344067297876,0.24705882352941175,0.3096153656952083
73.0,0.27058823529411763,0.3025704505853355,0.2529411764705882,0.16859936225228012
74.0,0.27058823529411763,0.26832077326253057,0.2529411764705882,0.2604958130978048
75.0,0.27058823529411763,0.25781802530400455,0.2529411764705882,0.25069685676135123
76.0,0.27058823529411763,0.3234938613604754,0.25882352941176473,0.6444484060630202
77.0,0.27058823529411763,0.3206511805765331,0.25882352941176473,0.652929621282965
78.0,0.27058823529411763,0.31373108364641666,0.25882352941176473,0.6413596947677433
79.0,0.27058823529411763,0.2907390841282904,0.25882352941176473,0.15157949295826256
80.0,0.27058823529411763,0.3278495348058641,0.2647058823529412,0.2599544548429549
81.0,0.2764705882352941,0.521558511769399,0.27058823529411763,0.2987586841918528
82.0,0.2823529411764706,0.30343580222688615,0.27058823529411763,0.2266478263773024
83.0,0.2823529411764706,0.32398164039477706,0.27058823529411763,0.5361009701155126
84.0,0.2823529411764706,0.295310418587178,0.2764705882352941,0.31882248539477587
85.0,0.3,0.3431775704957545,0.2823529411764706,0.34557348350062966
86.0,0.3,0.3534190896898508,0.2823529411764706,0.6297241570428014
87.0,0.3,0.327671576756984,0.28823529411764703,0.04914374998770654
88.0,0.3,0.3829402490518987,0.3,0.23820152366533875
89.0,0.3,0.4938858039677143,0.3,0.3869968787766993
90.0,0.3,0.3462244195397943,0.3,0.6778435031883419
91.0,0.3,0.258520211558789,0.3,0.37962375255301595
92.0,0.3,0.2213637747336179,0.3,0.28559563704766333
93.0,0.3058823529411765,0.280747767072171,0.3,0.5762038084212691
94.0,0.3235294117647059,0.2914755460806191,0.3058823529411765,0.2627705344930291
95.0,0.32941176470588235,0.34421761985868216,0.3058823529411765,0.32337491190992296
96.0,0.32941176470588235,0.3654166297055781,0.3117647058823529,0.2272805196698755
97.0,0.3352941176470588,0.3755400297231972,0.3117647058823529,0.29772591427899897
98.0,0.3352941176470588,0.8261193784419447,0.3117647058823529,0.9421180142089725
99.0,0.3352941176470588,0.8078817266505212,0.3117647058823529,0.2396862143650651
100.0,0.3470588235294117,0.5016597032081336,0.3176470588235294,0.3293594396673143
101.0,0.3470588235294117,0.5131986716296524,0.3176470588235294,0.17967071500606835
102.0,0.35294117647058826,0.40172883542254567,0.3235294117647059,0.3384664738550782
103.0,0.35294117647058826,0.3736779228784144,0.3235294117647059,0.31044127233326435
104.0,0.35294117647058826,0.2800490199588239,0.3352941176470588,0.3102094647474587
105.0,0.35294117647058826,0.32667913637124,0.3352941176470588,0.814630716573447
106.0,0.3647058823529412,0.4277159257326275,0.3470588235294117,0.5413211553823203
107.0,0.3647058823529412,0.39607170410454273,0.35294117647058826,0.3560515660792589
108.0,0.3647058823529412,0.37024662271142006,0.35294117647058826,0.2719301644247025
109.0,0.3647058823529412,0.38034320902079344,0.3588235294117647,0.39585065096616745
110.0,0.3705882352941177,0.38058706233277917,0.3588235294117647,0.4138195056002587
111.0,0.3705882352941177,0.3425231729634106,0.3647058823529412,0.40679472452029586
112.0,0.3705882352941177,0.33697398472577333,0.3647058823529412,0.3706713223364204
113.0,0.3705882352941177,0.3450559675693512,0.3647058823529412,0.4904331450816244
114.0,0.3705882352941177,0.3886822152417153,0.3647058823529412,0.331680326256901
115.0,0.3705882352941177,0.3675132447388023,0.3647058823529412,0.43272692430764437
116.0,0.3705882352941177,0.4580143252387643,0.3647058823529412,0.33890038169920444
117.0,0.3764705882352941,0.40290649561211467,0.3647058823529412,0.3750634305179119
118.0,0.3764705882352941,0.33221326395869255,0.3705882352941177,0.38531426386907697
119.0,0.3764705882352941,0.363196418620646,0.3705882352941177,0.4416505852714181
120.0,0.3764705882352941,0.3613410536199808,0.3705882352941177,0.3767595977988094
121.0,0.3764705882352941,0.36403771792538464,0.3764705882352941,0.645480863051489
122.0,0.3764705882352941,0.5159343008417636,0.3764705882352941,0.39501075772568583
123.0,0.3764705882352941,0.5602440913207829,0.3764705882352941,0.42307265056297183
124.0,0.38235294117647056,0.5612903363071382,0.3764705882352941,0.3459407580085099
125.0,0.38235294117647056,0.42043774481862783,0.3764705882352941,0.3414956405758858
126.0,0.38235294117647056,0.35356854763813317,0.3764705882352941,0.42391877924092114
127.0,0.38235294117647056,0.43652958050370216,0.3764705882352941,0.5751680522225797
128.0,0.38235294117647056,0.4382433253340423,0.3764705882352941,0.3593402085825801
129.0,0.38235294117647056,0.3709848253056407,0.3764705882352941,0.349621343659237
130.0,0.38235294117647056,0.3596619260497391,0.38235294117647056,0.4583895751275122
131.0,0.38235294117647056,0.4302956433966756,0.38235294117647056,0.5711255227215588
132.0,0.3882352941176471,0.46890203352086246,0.38235294117647056,0.5809269263409078
133.0,0.3882352941176471,0.4809039335232228,0.38235294117647056,0.5303381313569844
134.0,0.3882352941176471,0.39321297174319625,0.38235294117647056,0.5617311643436551
135.0,0.3941176470588235,0.40729283285327256,0.38235294117647056,0.6617653274443
136.0,0.3941176470588235,0.41203662171028554,0.38235294117647056,0.4752136683091521
137.0,0.3941176470588235,0.3733298017177731,0.38235294117647056,0.5120002934709191
138.0,0.3941176470588235,0.4465123345144093,0.38235294117647056,0.40605590282939374
139.0,0.3941176470588235,0.41833703801967204,0.38235294117647056,0.43666121270507574
140.0,0.4,0.37608123756945133,0.38235294117647056,0.5132632334716618
141.0,0.4,0.4242924537975341,0.38235294117647056,0.4522037897258997
142.0,0.4,0.4088394585996866,0.38235294117647056,0.40046538948081434
143.0,0.4,0.31220436259172857,0.38235294117647056,0.5624596062116325
144.0,0.4,0.39187102718278766,0.3882352941176471,0.3653849479742348
145.0,0.4058823529411765,0.4786637853831053,0.3882352941176471,0.3502196629997343
146.0,0.4235294117647059,0.550102555193007,0.3882352941176471,0.3738165865652263
147.0,0.4235294117647059,0.5891552399843931,0.3882352941176471,0.36214418057352304
148.0,0.4235294117647059,0.37794427084736526,0.3941176470588235,0.30472336476668715
149.0,0.4235294117647059,0.4815468336455524,0.3941176470588235,0.3475047992542386
150.0,0.4294117647058823,0.4022051226347685,0.3941176470588235,0.34337575221434236
151.0,0.4294117647058823,0.4914577284362167,0.3941176470588235,0.3310221885330975
152.0,0.4294117647058823,0.4147723380010575,0.3941176470588235,0.40980733768083155
153.0,0.4352941176470588,0.4051979947835207,0.3941176470588235,0.3700057228561491
154.0,0.4352941176470588,0.33821872039698064,0.4,0.27026299270801246
155.0,0.4352941176470588,0.43974033277481794,0.4,0.34977466776035726
156.0,0.4529411764705882,0.4522503069601953,0.4,0.38084877864457667
157.0,0.4529411764705882,0.45686595886945724,0.4117647058823529,0.39761901809833944
158.0,0.4529411764705882,0.4654377521947026,0.4176470588235294,0.5575214845594019
159.0,0.4588235294117647,0.48035096749663353,0.4176470588235294,0.5192404082044959
160.0,0.4764705882352941,0.5938816508278251,0.4235294117647059,0.4829025042708963
161.0,0.4764705882352941,0.6393215171992779,0.4235294117647059,0.46152306091971695
162.0,0.4764705882352941,0.5587991091888398,0.4235294117647059,0.6624102876521647
163.0,0.4764705882352941,0.7180255826096982,0.4235294117647059,0.4017689279280603
164.0,0.4764705882352941,0.628504273481667,0.4235294117647059,0.43996660015545785
165.0,0.4764705882352941,0.5950589943677187,0.4235294117647059,0.45696666301228106
166.0,0.4764705882352941,0.6158152911812067,0.4235294117647059,0.47482058173045516
167.0,0.4764705882352941,0.6354064545594156,0.4294117647058823,0.4081097082234919
168.0,0.4764705882352941,0.6768505065701902,0.4294117647058823,0.4599168358836323
169.0,0.4764705882352941,0.5907896840944886,0.4294117647058823,0.4163112149108201
170.0,0.4764705882352941,0.6732817273586988,0.4294117647058823,0.46747385733760893
171.0,0.4764705882352941,0.5783258746378124,0.4294117647058823,0.3826094144023955
172.0,0.4764705882352941,0.6934297955594957,0.4294117647058823,0.7077894259709865
173.0,0.4764705882352941,0.6003725812770426,0.4352941176470588,0.34597928589209914
174.0,0.4764705882352941,0.6256467485800385,0.4352941176470588,0.34789052652195096
175.0,0.4764705882352941,0.3984547781292349,0.4352941176470588,0.4935050499625504
176.0,0.4764705882352941,0.6234305743128061,0.4352941176470588,0.49534050934016705
177.0,0.4764705882352941,0.6321534840390086,0.4352941176470588,0.38971315417438745
178.0,0.4764705882352941,0.6082237428054214,0.4352941176470588,0.34016635990701616
179.0,0.4764705882352941,0.617873755749315,0.4529411764705882,1.0
180.0,0.4764705882352941,0.6118688597343862,0.4529411764705882,1.0
181.0,0.4764705882352941,0.6255538947880268,0.4529411764705882,0.5724730575457215
182.0,0.4764705882352941,0.5379656786099076,0.4529411764705882,0.4957726914435625
183.0,0.4764705882352941,0.6630643256939948,0.4529411764705882,0.47062420076690614
184.0,0.4764705882352941,0.5427827967796475,0.4529411764705882,0.6414256389252841
185.0,0.4764705882352941,0.6171926967799664,0.4529411764705882,0.6425039919558913
186.0,0.4823529411764706,0.5461937717627734,0.4529411764705882,1.0
187.0,0.4882352941176471,0.3626849800348282,0.4647058823529412,0.0
188.0,0.5,0.4860127503052354,0.4764705882352941,0.6226927423849702
189.0,0.5,0.5736184138804674,0.4764705882352941,0.6668560979887843
190.0,0.5,0.5725490616168827,0.4764705882352941,0.6775349350646138
191.0,0.5,0.44399478123523295,0.4764705882352941,0.699988775420934
192.0,0.5058823529411764,0.4832720223348588,0.4764705882352941,0.5474681570194662
193.0,0.5117647058823529,0.48755093663930893,0.4764705882352941,0.5920812007971108
194.0,0.5117647058823529,0.5282592116855085,0.4764705882352941,0.6292249760590494
195.0,0.5176470588235295,0.5216980194672942,0.4764705882352941,0.366380566265434
196.0,0.5294117647058824,0.5180394724011421,0.4764705882352941,0.48888735636137426
197.0,0.5294117647058824,0.6054532034322619,0.4764705882352941,0.7129402020946145
198.0,0.5294117647058824,0.5397660094313323,0.4764705882352941,0.5767136835493147
199.0,0.5294117647058824,0.6887976094149053,0.4764705882352941,0.6707706954330206
200.0,0.5294117647058824,0.47005618805997074,0.4764705882352941,0.6377487676218152
201.0,0.5352941176470588,0.5478113745339215,0.4764705882352941,0.6159211499616504
202.0,0.5352941176470588,0.5394629552029073,0.4764705882352941,0.6737716447096318
203.0,0.5352941176470588,0.4942768276669085,0.4764705882352941,0.6233796146698296
204.0,0.5352941176470588,0.5325282586272806,0.4764705882352941,0.6303659370169044
205.0,0.5352941176470588,0.5584429784212261,0.4764705882352941,0.5407140848692507
206.0,0.5352941176470588,0.6381430332548916,0.4764705882352941,0.7742088572122157
207.0,0.5352941176470588,0.553311453666538,0.4764705882352941,0.660941313020885
208.0,0.5411764705882353,0.5878011640161276,0.4764705882352941,0.34550623735412955
209.0,0.5411764705882353,0.6395954240579158,0.4764705882352941,0.6095352517440915
210.0,0.5411764705882353,0.4757657772861421,0.4823529411764706,0.0893181141000241
211.0,0.5470588235294118,0.5758081055246294,0.5,0.48917263955809176
212.0,0.5470588235294118,0.4883188451640308,0.5058823529411764,0.0
213.0,0.5529411764705883,0.4870962237473577,0.5058823529411764,0.7203659720253199
214.0,0.5529411764705883,0.49576006829738617,0.5294117647058824,0.47445576125755906
215.0,0.5529411764705883,0.48113098181784153,0.5294117647058824,0.6736345519311726
216.0,0.5588235294117647,0.5606136897113174,0.5294117647058824,0.6449267324060202
217.0,0.5588235294117647,0.3999746828339994,0.5294117647058824,0.5442805900238454
218.0,0.5588235294117647,0.6138344570063055,0.5294117647058824,0.6917276028543711
219.0,0.5705882352941176,0.5791648281738162,0.5294117647058824,0.5966845415532589
220.0,0.5764705882352941,0.4686941697727889,0.5352941176470588,0.456707701086998
221.0,0.5823529411764706,0.5191310890950263,0.5352941176470588,0.463055073749274
222.0,0.5882352941176471,0.57507484103553,0.5411764705882353,0.4888360183686018
223.0,0.5882352941176471,0.6204836510587484,0.5411764705882353,0.5917291578371078
224.0,0.5882352941176471,0.5699487596284598,0.5411764705882353,0.6271958625875413
225.0,0.5882352941176471,0.5511752958409488,0.5411764705882353,0.5628987988457084
226.0,0.5882352941176471,0.6308211190626025,0.5470588235294118,0.4498633975163102
227.0,0.5882352941176471,0.5932153821922839,0.5470588235294118,0.6292349398136139
228.0,0.5941176470588235,0.5311659518629313,0.5470588235294118,0.4764473519753665
229.0,0.5941176470588235,0.581224431283772,0.5529411764705883,0.546414899174124
230.0,0.5941176470588235,0.5550993659999222,0.5529411764705883,0.5035149918403476
231.0,0.6,0.6265678904019296,0.5529411764705883,0.5791777453850955
232.0,0.611764705882353,0.6902375961653888,0.5588235294117647,0.7142184586264193
233.0,0.611764705882353,0.7305265001486987,0.5588235294117647,0.3600398343987763
234.0,0.6176470588235294,0.5988504986744374,0.5588235294117647,0.5522300382144749
235.0,0.6176470588235294,0.5279781154822558,0.5588235294117647,0.56775231519714
236.0,0.6176470588235294,0.6127707231789827,0.5588235294117647,0.8248036939185113
237.0,0.6176470588235294,0.6509538150858134,0.5647058823529412,0.3204353526234627
238.0,0.6176470588235294,0.7140237432904541,0.5705882352941176,0.3222235192079097
239.0,0.6176470588235294,0.6259875292889774,0.5705882352941176,0.3284706952981651
240.0,0.6176470588235294,0.6755498934071511,0.5823529411764706,0.6058870430570096
241.0,0.6294117647058823,0.5025842965114862,0.5823529411764706,0.5362085569649935
242.0,0.6294117647058823,0.5550210955552757,0.5823529411764706,0.5466049411334097
243.0,0.6294117647058823,0.5809462368488312,0.5823529411764706,0.5455046787392348
244.0,0.6470588235294118,0.6108567682094872,0.5823529411764706,0.6345341673586518
245.0,0.6470588235294118,0.7315305932424963,0.5823529411764706,0.5797713242936879
246.0,0.6470588235294118,0.6137767836917192,0.5882352941176471,0.5775022460147738
247.0,0.6705882352941176,0.6761525911279023,0.5882352941176471,0.5449888694565743
248.0,0.6705882352941176,0.7067283196374774,0.5882352941176471,0.5420394763350487
249.0,0.6941176470588235,0.7374045827891678,0.5882352941176471,0.5571747086942196
250.0,0.7,0.6958995989989489,0.5882352941176471,0.5670311769936234
251.0,0.7,0.6980804151389748,0.5882352941176471,0.5662923625204712
252.0,0.7,0.7039013863541186,0.5882352941176471,0.5980015059467405
253.0,0.7,0.7180593728553504,0.5941176470588235,0.6291064268443733
254.0,0.7,0.705701787956059,0.5941176470588235,0.5508783757686615
255.0,0.7,0.7289098531473428,0.5941176470588235,0.6364992393646389
256.0,0.7,0.7060695302207023,0.5941176470588235,0.5658510997891426
257.0,0.7,0.6844813234638423,0.5941176470588235,0.5356612980831414
258.0,0.7,0.6838477260898799,0.5941176470588235,0.5578813736792654
259.0,0.7,0.6978108061011881,0.5941176470588235,0.6402471484616399
260.0,0.7,0.7475332340691239,0.6,0.6017436040565372
261.0,0.7,0.7056757935788482,0.6,0.5886450298130512
262.0,0.7,0.7185160971712321,0.611764705882353,0.789365322329104
263.0,0.7,0.680591934826225,0.6176470588235294,0.7382131032645702
264.0,0.7058823529411765,0.6999877928756177,0.6176470588235294,0.7620322578586638
265.0,0.7058823529411765,0.7109799671452492,0.6294117647058823,0.5375004331581295
266.0,0.7058823529411765,0.6777530177496374,0.6294117647058823,0.5012040159199387
267.0,0.7058823529411765,0.7483359014149755,0.6294117647058823,0.2977774094324559
268.0,0.7058823529411765,0.682160584256053,0.6470588235294118,0.63121975120157
269.0,0.7058823529411765,0.6923169067595154,0.6470588235294118,0.7413230538368225
270.0,0.7058823529411765,0.6993906416464597,0.6705882352941176,0.68493617256172
271.0,0.7058823529411765,0.7306496303062886,0.6764705882352942,0.6430611433461308
272.0,0.7058823529411765,0.7043915938120335,0.7,0.6443721817340702
273.0,0.7058823529411765,0.7149722976610065,0.7,0.7033727739471942
274.0,0.7058823529411765,0.6173260775394738,0.7,0.696996760321781
275.0,0.7058823529411765,0.7751314945053309,0.7,0.7140295635908842
276.0,0.7058823529411765,0.7421312632504851,0.7,0.6511379797011614
277.0,0.7058823529411765,0.7316791510675102,0.7,0.6871026740409434
278.0,0.7058823529411765,0.7108831317164004,0.7,0.7169952183030546
279.0,0.7058823529411765,0.8412392379250377,0.7,0.7042410674039274
280.0,0.7058823529411765,0.7523369858972728,0.7,0.7320592158939689
281.0,0.7058823529411765,0.6808839980512857,0.7,0.7229973499197513
282.0,0.7058823529411765,0.7374157321173698,0.7,0.7086848390754312
283.0,0.7058823529411765,0.7276025535538793,0.7,0.6785061180125922
284.0,0.7176470588235294,0.8775433676782995,0.7,0.6755626969970763
285.0,0.7294117647058823,0.7031328296288848,0.7,0.659951904322952
286.0,0.7294117647058823,0.6449953536503017,0.7058823529411765,0.728498816723004
287.0,0.7294117647058823,0.6025949595496058,0.7058823529411765,0.714670023880899
288.0,0.7352941176470589,0.6897628756705672,0.7058823529411765,0.7141165002249181
289.0,0.7411764705882353,0.7903738406021148,0.7058823529411765,0.7658455690834671
290.0,0.7647058823529411,0.6704938868060708,0.7058823529411765,0.7368222919758409
291.0,0.7647058823529411,0.6639556619338691,0.7058823529411765,0.6437159213237464
292.0,0.7705882352941177,0.46631228481419384,0.7058823529411765,0.7167377225123346
293.0,0.7764705882352941,0.7282117893919349,0.7058823529411765,0.7441278654150665
294.0,0.7764705882352941,0.663529816782102,0.7058823529411765,0.7144495628308505
295.0,0.7823529411764706,0.5962594146840274,0.7058823529411765,0.7436447427608073
296.0,0.7823529411764706,0.730727746617049,0.7058823529411765,0.7144932746887207
297.0,0.7941176470588235,0.7905961540527642,0.7117647058823531,0.474101094994694
298.0,0.7941176470588235,0.8121583401225507,0.7117647058823531,0.24925288930535316
299.0,0.7941176470588235,0.7842576466500759,0.7294117647058823,0.7032882519997656
300.0,0.7941176470588235,0.809806773904711,0.7294117647058823,0.5624109827913344
301.0,0.7941176470588235,0.7750652991235256,0.7470588235294118,0.38569756504148245
302.0,0.7941176470588235,0.8065593526698649,0.7588235294117647,0.0
303.0,0.7941176470588235,0.7703768643550575,0.7647058823529411,0.7645117226056755
304.0,0.7941176470588235,0.7800281527452171,0.7705882352941177,1.0
305.0,0.7941176470588235,0.76424974296242,0.7705882352941177,0.9986742644105107
306.0,0.7941176470588235,0.7983398246578872,0.7823529411764706,0.6104539271909744
307.0,0.7941176470588235,0.7940257536247373,0.7941176470588235,0.8094644485972822
308.0,0.7941176470588235,0.7737470371648669,0.7941176470588235,0.7771291784010828
309.0,0.8,0.746618383564055,0.7941176470588235,0.7662959094159305
310.0,0.8,0.7971098597627133,0.7941176470588235,0.793541194871068
311.0,0.8,0.8010995392687619,0.7941176470588235,0.7669089613482356
312.0,0.8,0.8007357935421169,0.7941176470588235,0.7942884913645685
313.0,0.8,0.7574807568453252,0.7941176470588235,0.8258443875238299
314.0,0.8,0.745285103097558,0.7941176470588235,0.79806156642735
315.0,0.8,0.8011701507493854,0.7941176470588235,0.8042739951051772
316.0,0.8,0.8076436431147158,0.7941176470588235,0.7837182660587132
317.0,0.8,0.739666510373354,0.7941176470588235,0.7701359451748431
318.0,0.8,0.7435837765224278,0.7941176470588235,0.757929019164294
319.0,0.8,0.7978350254707038,0.7941176470588235,0.8276806105859578
320.0,0.8,0.8006181186065078,0.7941176470588235,0.7800270821899176
321.0,0.8,0.7504369029775262,0.7941176470588235,0.762226939201355
322.0,0.8,0.7453516786918044,0.7941176470588235,0.7895851153880358
323.0,0.8,0.7999077611602843,0.7941176470588235,0.7285490604117513
324.0,0.8117647058823529,0.8664089748635888,0.7941176470588235,0.8147878465242684
325.0,0.8176470588235294,0.785053180065006,0.8,0.8008661950007081
326.0,0.8176470588235294,0.6604708242230117,0.8,0.7474508285522461
327.0,0.8176470588235294,0.7171195680275559,0.8,0.8002770482562482
328.0,0.8176470588235294,0.695166451856494,0.8,0.7450309400446713
329.0,0.8176470588235294,0.7413778882473707,0.8,0.8086241139099002
330.0,0.8176470588235294,0.715944092720747,0.8,0.7429319224320352
331.0,0.8176470588235294,0.689099146053195,0.8,0.7445983039215207
332.0,0.8176470588235294,0.7089725066907704,0.8,0.7586098378524184
333.0,0.8176470588235294,0.7280721296556294,0.8,0.7448124717921019
334.0,0.8176470588235294,0.6497713350690901,0.8,0.8003616225905716
335.0,0.8176470588235294,0.7179239033721387,0.8,0.7519885702058673
336.0,0.8176470588235294,0.6755045056343079,0.8,0.7984353434294462
337.0,0.8176470588235294,0.6429367535747588,0.8,0.8013755651190877
338.0,0.8176470588235294,0.7376361461356282,0.8,0.7988318298012018
339.0,0.8176470588235294,0.7167124543339014,0.8,0.7993468195199966
340.0,0.8176470588235294,0.7370751183480024,0.8,0.75273820431903
341.0,0.8176470588235294,0.7797437482513487,0.8,0.7513272049836814
342.0,0.8176470588235294,0.6555323065258563,0.8,0.7477581258863211
343.0,0.8176470588235294,0.6595575646497309,0.8058823529411765,1.0
344.0,0.8176470588235294,0.689536320976913,0.8176470588235294,0.7309111854992807
345.0,0.8235294117647058,0.6670344609301537,0.8176470588235294,0.7919313865713775
346.0,0.8235294117647058,0.6526143378578126,0.8176470588235294,0.7230827156454325
347.0,0.8235294117647058,0.7188167993444949,0.8176470588235294,0.7985806376673281
348.0,0.8235294117647058,0.7064986005425453,0.8176470588235294,0.7434757016599178
349.0,0.8235294117647058,0.6994372261688113,0.8176470588235294,0.7235093293711543
350.0,0.8235294117647058,0.6736151454970241,0.8176470588235294,0.6192447883076966
351.0,0.8235294117647058,0.8236773810349405,0.8176470588235294,0.7087794877588749
352.0,0.8235294117647058,0.6716243461705744,0.8176470588235294,0.7377486992627382
353.0,0.8235294117647058,0.7211009010206908,0.8176470588235294,0.6454716231673956
354.0,0.8235294117647058,0.6866319626569748,0.8176470588235294,0.7153992503881454
355.0,0.8235294117647058,0.8010276397690177,0.8176470588235294,0.6185505581088364
356.0,0.8235294117647058,0.719965361058712,0.8176470588235294,0.6867766161449254
357.0,0.8235294117647058,0.647898384835571,0.8176470588235294,0.734214433003217
358.0,0.8235294117647058,0.6542005732189864,0.8235294117647058,0.8330094760749489
359.0,0.8235294117647058,0.8185295001603663,0.8235294117647058,0.7375290470663458
360.0,0.8235294117647058,0.7561935191042721,0.8235294117647058,0.7132895458489656
361.0,0.8235294117647058,0.7832015883177519,0.8235294117647058,0.7290205964818597
362.0,0.8235294117647058,0.7154542496427894,0.8235294117647058,0.6523433716502041
363.0,0.8235294117647058,0.868700550403446,0.8235294117647058,0.6711406435351819
364.0,0.8235294117647058,0.716599022038281,0.8235294117647058,0.7748471493832767
365.0,0.8235294117647058,0.7435755734331906,0.8235294117647058,0.6944104451686144
366.0,0.8235294117647058,0.70944545394741,0.8235294117647058,0.657328125089407
367.0,0.8294117647058824,0.7834758418612182,0.8235294117647058,0.6076146336272359
368.0,0.8470588235294118,0.8177021152805537,0.8235294117647058,0.7339793227147311
369.0,0.8588235294117647,0.6995802945457399,0.8235294117647058,0.6594904623925686
370.0,0.8588235294117647,0.7553507033735514,0.8235294117647058,0.7046783240512013
371.0,0.9058823529411764,0.9401236614212394,0.8235294117647058,0.8132987669669092
372.0,0.9058823529411764,0.9596892818808556,0.8235294117647058,0.64805159997195
373.0,0.9176470588235294,0.8579423578921705,0.8235294117647058,0.736251923488453
374.0,0.9176470588235294,0.8564609033055604,0.8235294117647058,0.7812573299743235
375.0,0.9176470588235294,0.8453331734053791,0.8235294117647058,0.719351549167186
376.0,0.9294117647058824,0.8682703888043761,0.8235294117647058,0.7979758672881871
377.0,0.9352941176470588,0.9489468517713249,0.8235294117647058,0.7172703424002975
378.0,0.9470588235294116,0.9819665390532464,0.8235294117647058,0.7468405072577298
379.0,0.9470588235294116,0.9861396502237767,0.8235294117647058,0.69794897781685
380.0,0.9705882352941176,0.9493260709568858,0.8294117647058824,0.8094761464744806
381.0,0.9705882352941176,0.8888788092881441,0.8294117647058824,0.8213333352468908
382.0,0.9705882352941176,0.8656973463948816,0.8411764705882353,0.7395415578503162
383.0,0.9882352941176472,0.4265891555696726,0.8470588235294118,0.8069519344717264
384.0,0.9941176470588236,0.8925774295348674,0.8470588235294118,0.84480798128061
385.0,0.9941176470588236,0.8891137067694217,0.8588235294117647,0.6557426271028817
386.0,1.0,1.0,0.976470588235294,0.9764776041265577
387.0,1.0,1.0,0.9823529411764704,0.9338055476546288
388.0,1.0,1.0,0.9941176470588236,0.751101546222344
389.0,1.0,0.9813985137734562,0.9941176470588236,0.953720873221755
390.0,1.0,0.975661254953593,0.9941176470588236,0.8130871697794646
391.0,1.0,1.0,1.0,0.9672336948569864
392.0,1.0,1.0,1.0,0.962227800861001
393.0,1.0,0.9829120475333184,1.0,0.3571908257436007
394.0,1.0,0.9660330349579453,1.0,1.0
395.0,1.0,1.0,1.0,1.0
396.0,1.0,1.0,1.0,0.8757703450974077
397.0,1.0,1.0,1.0,0.9256160939112306
398.0,1.0,1.0,1.0,0.9390484064351767
399.0,1.0,1.0,1.0,1.0
400.0,1.0,0.9494858556427062,1.0,1.0
401.0,1.0,0.9564465098083019,1.0,0.758151754271239
402.0,1.0,1.0,1.0,1.0
403.0,1.0,1.0,1.0,0.9844022626057267
404.0,1.0,0.944607890676707,1.0,0.954627493629232
405.0,1.0,0.9772659190930426,1.0,0.8561131469905376
406.0,1.0,1.0,1.0,0.9538727323524654
407.0,1.0,0.8991559590213001,1.0,0.8621044401079416
408.0,1.0,1.0,1.0,0.9615643131546676
409.0,1.0,0.9680378432385623,1.0,1.0
410.0,1.0,0.9958942118100822,1.0,1.0
411.0,1.0,1.0,1.0,1.0
412.0,1.0,1.0,1.0,1.0
413.0,1.0,0.9768435750156641,1.0,0.9690704545937479
414.0,1.0,0.9994449284859002,1.0,1.0
415.0,1.0,0.9093713355250657,1.0,1.0
416.0,1.0,0.9429583388846368,1.0,0.9013586330693215
417.0,1.0,1.0,1.0,1.0
418.0,1.0,0.9588588988408446,1.0,1.0
419.0,1.0,0.9541518127080053,1.0,0.9939512428827584
420.0,1.0,1.0,1.0,0.9539978650864214
421.0,1.0,0.9575900335330516,1.0,1.0
422.0,1.0,0.9980627871118486,1.0,1.0
423.0,1.0,0.9582511440385133,1.0,0.9849423463456333
424.0,1.0,0.9373378395102918,1.0,1.0
425.0,1.0,1.0,1.0,0.8146946681663394
426.0,1.0,1.0,1.0,1.0
427.0,1.0,1.0,1.0,0.9770431788638234
428.0,1.0,0.9672085870988667,1.0,1.0
429.0,1.0,0.7540559323970228,1.0,1.0
430.0,1.0,1.0,1.0,0.9835191089659929
431.0,1.0,1.0,1.0,1.0
432.0,1.0,0.9892648530658334,1.0,1.0
433.0,1.0,0.9190253857523203,1.0,1.0
434.0,1.0,1.0,1.0,1.0
435.0,1.0,0.9705504286102951,1.0,1.0
436.0,1.0,1.0,1.0,1.0
437.0,1.0,1.0,1.0,0.7623874431010336
438.0,1.0,1.0,1.0,0.9844573533628136
439.0,1.0,0.9895524682942778,1.0,1.0
440.0,1.0,0.9689776913728565,1.0,1.0
441.0,1.0,1.0,1.0,1.0
442.0,1.0,1.0,1.0,0.9950687531381845
443.0,1.0,0.9692466715350747,1.0,0.9989112294279039
444.0,1.0,1.0,1.0,0.9729913354385644
445.0,1.0,0.9972884675953537,1.0,0.9887546128593385
446.0,1.0,0.915972224669531,1.0,0.903919865610078
447.0,1.0,1.0,1.0,0.9295763697009534
448.0,1.0,0.9073019125498831,1.0,0.9319687313400209
449.0,1.0,0.9903216992970556,1.0,0.954045852413401
450.0,1.0,1.0,1.0,1.0
451.0,1.0,0.9674751721322536,1.0,1.0
452.0,1.0,0.8514517906587571,1.0,0.9997527990490198
453.0,1.0,1.0,1.0,0.9942130011040717
454.0,1.0,0.9640066518913954,1.0,0.9654014417901635
455.0,1.0,1.0,1.0,0.8744191804435104
456.0,1.0,1.0,1.0,1.0
457.0,1.0,0.9899255442433059,1.0,0.9568734073545784
458.0,1.0,1.0,1.0,0.9584851041436195
459.0,1.0,1.0,1.0,0.9623696606140584
460.0,1.0,0.7632312818896025,1.0,1.0
461.0,1.0,0.9859959757886827,1.0,1.0
462.0,1.0,1.0,1.0,0.7486115633510053
463.0,1.0,0.9973554499447346,1.0,1.0
464.0,1.0,0.9297384251840413,1.0,0.9452630993910134
465.0,1.0,1.0,1.0,0.8883839829359204
466.0,1.0,0.9716817438602448,1.0,1.0
467.0,1.0,0.9958870124537498,1.0,0.8628737349063158
468.0,1.0,1.0,1.0,0.9931701689492911
469.0,1.0,0.9208285848144442,1.0,1.0
470.0,1.0,1.0,1.0,0.9946937779895961
471.0,1.0,1.0,1.0,0.9997270219027996
472.0,1.0,0.9897019453346729,1.0,1.0
473.0,1.0,1.0,1.0,1.0
474.0,1.0,0.9648145178798586,1.0,1.0
475.0,1.0,1.0,1.0,1.0
476.0,1.0,1.0,1.0,1.0
477.0,1.0,1.0,1.0,1.0
478.0,1.0,1.0,1.0,0.9932794542983174
479.0,1.0,1.0,1.0,0.27021653787232935
480.0,1.0,0.9838544204831123,1.0,1.0
481.0,1.0,1.0,1.0,0.9884555218741298
482.0,1.0,1.0,1.0,0.9105239287018776
483.0,1.0,0.9736922392621636,1.0,1.0
484.0,1.0,0.820187626639381,1.0,1.0
485.0,1.0,0.9491115543060005,1.0,0.8590961543377489
486.0,1.0,0.9319575256668031,1.0,0.9084391859360039
487.0,1.0,0.9498271308839321,1.0,0.8856885237619281
488.0,1.0,1.0,1.0,1.0
489.0,1.0,0.9966151400003582,1.0,1.0
490.0,1.0,0.9522903473116457,1.0,0.9875500940252095
491.0,1.0,1.0,1.0,1.0
492.0,1.0,1.0,1.0,1.0
493.0,1.0,0.97159553039819,1.0,0.9856713160406798
494.0,1.0,0.9879943998530507,1.0,1.0
495.0,1.0,1.0,1.0,0.9421524731442332
496.0,1.0,0.9385157388169318,1.0,1.0
497.0,1.0,0.932509901933372,1.0,0.9498461345210671
498.0,1.0,1.0,1.0,1.0
499.0,1.0,1.0,1.0,0.9984859724063426
500.0,1.0,0.9831766434945166,1.0,0.9709029672667384
501.0,1.0,1.0,1.0,0.7204679616261274
502.0,1.0,1.0,1.0,1.0
503.0,1.0,1.0,1.0,1.0
504.0,1.0,0.9863663460128009,1.0,1.0
505.0,1.0,0.9203541420865804,1.0,1.0
506.0,1.0,1.0,1.0,1.0
507.0,1.0,0.8609339287504554,1.0,0.9589392424095422
508.0,1.0,1.0,1.0,0.8609171868301928
509.0,1.0,0.9050432292278856,1.0,0.9683456062339246
510.0,1.0,0.9878072058781981,1.0,1.0
511.0,1.0,1.0,1.0,1.0
512.0,1.0,1.0,1.0,1.0
513.0,1.0,1.0,1.0,1.0
514.0,1.0,1.0,1.0,0.857883618446067
515.0,1.0,1.0,1.0,0.9924035063013434
516.0,1.0,0.986446947325021,1.0,0.9299690891057253
517.0,1.0,0.9514922189991921,1.0,0.996691060718149
518.0,1.0,1.0,1.0,0.14774234825745225
519.0,1.0,1.0,1.0,0.9287203648127615
520.0,1.0,1.0,1.0,1.0
521.0,1.0,0.9576463007833809,1.0,0.9599179329816252
522.0,1.0,0.9766113320365548,1.0,1.0
523.0,1.0,0.997807078063488,1.0,0.9714646304491907
524.0,1.0,0.9944270399864763,1.0,0.9159342576749623
525.0,1.0,0.996988283470273,1.0,1.0
526.0,1.0,0.85680673411116,1.0,1.0


==> fig/out_err/KernelRidgeRegressor_2DegreePolyKernel_learn.csv <==
train size,train mean,train std,test mean,test std,fit time mean,fit time std
0.1,0.9688682432605585,0.013447936348930666,0.4925444371491798,0.11538195496206677,0.0027332067489624023,0.0001155670926886317
0.15000000000000002,0.9549731973970301,0.008124161983894786,0.5760613766599795,0.08337311188901818,0.003039121627807617,0.0001393300307000659
0.2,0.9436257513706252,0.013421742229545869,0.6791175777275196,0.04223247373101876,0.0034023284912109374,0.00013041087428349553
0.25,0.9341544197885749,0.014131815223645705,0.7124991784423563,0.044382305553452406,0.0038789987564086916,0.00013089749101520144
0.30000000000000004,0.9278159313666927,0.008184598046048796,0.7457790547532037,0.041508571038245574,0.004409146308898926,0.0001515264416753538
0.35,0.9204798823046902,0.011096818143263987,0.7752256631551055,0.03279521424860104,0.004967951774597168,0.00016288342913117664
0.4,0.9201330093484789,0.011332230192625877,0.7811472224380096,0.029205068120646927,0.005611324310302734,0.00013835868724962577
0.45000000000000007,0.9164475608067667,0.011817541655354738,0.7936088944153405,0.02693592629560103,0.007034683227539062,0.0010648612029119896
0.5,0.9134172238467506,0.009691517752990897,0.7999035090920984,0.03228824783653973,0.0080491304397583,0.000124885429163574
0.55,0.9120192872033082,0.00990871523430769,0.8090292456579826,0.03227779076817347,0.01044619083404541,0.00015509348478524802
0.6,0.911410881357775,0.008674850338968788,0.8195279505500734,0.020606525354415404,0.00913407802581787,0.00014571770045663932
0.65,0.9104736481993161,0.006973279442158974,0.8210192397331785,0.0220147287827404,0.01527407169342041,0.000830511718064533
0.7000000000000001,0.9098666006760207,0.005845843437867495,0.8150050064833252,0.02449621879103782,0.015584421157836915,0.0002353869285449517
0.75,0.9083983970773619,0.00460484769168316,0.8211822278920756,0.022884650868257226,0.01749608516693115,9.642900959417048e-05
0.8,0.9053823679756835,0.005392943164067905,0.8309584875938885,0.033268838244333965,0.01651155948638916,0.00013825335066234703
0.85,0.9044170789485733,0.0043494711945417305,0.8288732530071925,0.04182586282346245,0.02002997398376465,8.451915426182069e-05
0.9,0.9039779866170061,0.004228416471941492,0.8284805260273455,0.04705386893817027,0.023594927787780762,6.365964025944183e-05


==> fig/out_err/LinearRegression_example.csv <==
FF idx,train true,train predicted,test true,test predicted
0.0,0.023529411764705882,0.2063267414650909,0.011764705882352941,0.2289135805303979
1.0,0.023529411764705882,0.1915421184405659,0.023529411764705882,0.2089390453204487
2.0,0.023529411764705882,0.20706965375757136,0.023529411764705882,0.19117018545716746
3.0,0.023529411764705882,0.20595576215600886,0.023529411764705882,0.21079489554017528
4.0,0.029411764705882356,0.24636217917054637,0.023529411764705882,0.20669867444848933
5.0,0.029411764705882356,0.24375082898950495,0.029411764705882356,0.24263693738794245
6.0,0.047058823529411764,0.264162510286269,0.029411764705882356,0.2467341121539448
7.0,0.047058823529411764,0.2823013957843159,0.029411764705882356,0.2418949787697784
8.0,0.10588235294117647,0.59494361163605,0.029411764705882356,0.24226595807886042
9.0,0.1588235294117647,0.3202958708414064,0.029411764705882356,0.22449709821557917
10.0,0.1588235294117647,0.3199248915323244,0.047058823529411764,0.28304430807679637
11.0,0.16470588235294115,0.7124765852986701,0.047058823529411764,0.26522473012756587
12.0,0.16470588235294115,0.6790528691670645,0.047058823529411764,0.28155943716615184
13.0,0.2058823529411765,0.3539886897592431,0.047058823529411764,0.2834152873858784
14.0,0.2058823529411765,0.7595298058567028,0.047058823529411764,0.28193041647523387
15.0,0.2058823529411765,0.35250381884859855,0.047058823529411764,0.28267237509339793
16.0,0.2058823529411765,0.3562345927743798,0.052941176470588235,0.8851666325163396
17.0,0.2058823529411765,0.35549283949541416,0.10588235294117647,0.7209721978021051
18.0,0.2058823529411765,0.3380947536020165,0.10588235294117647,0.6408498793672984
19.0,0.2058823529411765,0.35697750506686027,0.1352941176470588,0.9043822747008848
20.0,0.2058823529411765,0.3532457774667626,0.1588235294117647,0.30284727220125796
21.0,0.21176470588235294,0.768508177039704,0.1588235294117647,0.32066780382480486
22.0,0.21176470588235294,0.3067553936873497,0.1588235294117647,0.3210387831338869
23.0,0.21176470588235294,0.3159488847568408,0.1588235294117647,0.31955391222324236
24.0,0.21176470588235294,0.22054462712422018,0.1588235294117647,0.3017850523599611
25.0,0.21176470588235294,0.7588156484741315,0.1588235294117647,0.3191829889157599
26.0,0.21176470588235294,0.22541414345724076,0.16470588235294115,0.6786809361836661
27.0,0.21176470588235294,0.7592753988163636,0.16470588235294115,0.642337654024256
28.0,0.21176470588235294,0.3181677493726296,0.16470588235294115,0.6794238484761466
29.0,0.21176470588235294,0.21826568438824556,0.16470588235294115,0.7592974205190686
30.0,0.21176470588235294,0.17844163458958273,0.18235294117647055,0.34345847824308273
31.0,0.21176470588235294,0.7715933134532782,0.2058823529411765,0.31878358456244893
32.0,0.21176470588235294,0.32545174604209626,0.2058823529411765,0.3017828430328926
33.0,0.21764705882352944,0.32367910390647614,0.21176470588235294,0.21672956453778425
34.0,0.21764705882352944,0.31260775744864633,0.21176470588235294,0.17351893552753794
35.0,0.2235294117647059,0.3206279200310438,0.21176470588235294,0.22044221865155378
36.0,0.2235294117647059,0.34809945945569143,0.21176470588235294,0.6778514779469718
37.0,0.2235294117647059,0.36085020427533254,0.21176470588235294,0.31248905143682837
38.0,0.22941176470588234,0.30926139521824814,0.21176470588235294,0.17089180120441783
39.0,0.22941176470588234,0.3718930376035796,0.21176470588235294,0.21747247683026472
40.0,0.22941176470588234,0.31208570170628525,0.21764705882352944,0.3699979189776361
41.0,0.22941176470588234,0.3232002990268419,0.21764705882352944,0.32230843549522126
42.0,0.22941176470588234,0.3462352645856963,0.21764705882352944,0.30468871673970455
43.0,0.22941176470588234,0.33424271512257553,0.21764705882352944,0.3143560808891981
44.0,0.22941176470588234,0.3053383367084215,0.21764705882352944,0.3132400920703784
45.0,0.22941176470588234,0.3509827745420562,0.21764705882352944,0.3127792775069298
46.0,0.2352941176470588,0.21880425657255143,0.2235294117647059,0.3222562917175793
47.0,0.2352941176470588,0.3127930189711448,0.2235294117647059,0.31740660834538437
48.0,0.2352941176470588,0.30086028829640116,0.2235294117647059,0.3536910903913604
49.0,0.2352941176470588,0.3454107965571281,0.2235294117647059,0.34001611594983205
50.0,0.2352941176470588,0.21269718005474947,0.22941176470588234,0.36640750293561086
51.0,0.2352941176470588,0.17323423730351606,0.22941176470588234,0.354976095873383
52.0,0.2352941176470588,0.22379651761679675,0.22941176470588234,0.3285343186877916
53.0,0.2352941176470588,0.3041292454344627,0.22941176470588234,0.3431367767316924
54.0,0.2411764705882353,0.33226188718304234,0.2352941176470588,0.3072364355666038
55.0,0.2411764705882353,0.364232220369843,0.2352941176470588,0.2105215100587905
56.0,0.2411764705882353,0.30598007857749154,0.2352941176470588,0.21917523588163346
57.0,0.24705882352941175,0.3199850839371412,0.2352941176470588,0.35993901701596115
58.0,0.24705882352941175,0.17207025569096213,0.2352941176470588,0.31548888850438095
59.0,0.2529411764705882,0.3858225004063303,0.2411764705882353,0.3170875336272117
60.0,0.2529411764705882,0.36768361490828344,0.2411764705882353,0.5259367060144168
61.0,0.2529411764705882,0.3850812698089605,0.2411764705882353,0.3515923401894841
62.0,0.2529411764705882,0.3194719961002246,0.2411764705882353,0.1718858874699818
63.0,0.2529411764705882,0.38955327433211157,0.2411764705882353,0.3210634401157275
64.0,0.2529411764705882,0.3036860414499509,0.2411764705882353,0.306517809573275
65.0,0.2529411764705882,0.3854515210972483,0.2411764705882353,0.31037461415868606
66.0,0.25882352941176473,0.3041207977289426,0.2411764705882353,0.3604238897465189
67.0,0.25882352941176473,0.3757651337356803,0.24705882352941175,0.16880218156788218
68.0,0.25882352941176473,0.31157092359808836,0.24705882352941175,0.17320231565449107
69.0,0.25882352941176473,0.7715673382263888,0.24705882352941175,0.30986918888037085
70.0,0.2647058823529412,0.36469084887207104,0.24705882352941175,0.17605678209278453
71.0,0.2647058823529412,0.16803697713825572,0.24705882352941175,0.31398341054068224
72.0,0.2647058823529412,0.35362839054877626,0.24705882352941175,0.17542914518329966
73.0,0.27058823529411763,0.36752611860252027,0.2529411764705882,0.37304733954934965
74.0,0.27058823529411763,0.3158416193581715,0.2529411764705882,0.3869363920078928
75.0,0.27058823529411763,0.38276516747290956,0.2529411764705882,0.38992520731551
76.0,0.27058823529411763,0.3298323090058075,0.25882352941176473,0.7620811398010958
77.0,0.27058823529411763,0.2972402317358904,0.25882352941176473,0.7639122691601572
78.0,0.27058823529411763,0.3644382889252411,0.25882352941176473,0.7634639675598849
79.0,0.27058823529411763,0.370289200065683,0.25882352941176473,0.31805802827628815
80.0,0.27058823529411763,0.3655213759801448,0.2647058823529412,0.38236557793433534
81.0,0.2764705882352941,0.6523457259935701,0.27058823529411763,0.36954628777320253
82.0,0.2823529411764706,0.3368310863953339,0.27058823529411763,0.16651991971943247
83.0,0.2823529411764706,0.26580464583398633,0.27058823529411763,0.5820921153826082
84.0,0.2823529411764706,0.3149009167449462,0.2764705882352941,0.3305855479687507
85.0,0.3,0.4295288955287763,0.2823529411764706,0.2194824016949879
86.0,0.3,0.20563068146115338,0.2823529411764706,0.6884549081659488
87.0,0.3,0.42684022134865746,0.28823529411764703,0.5134064283920244
88.0,0.3,0.4306399261073896,0.3,0.41571327599259644
89.0,0.3,0.7433477737360563,0.3,0.4304081832485029
90.0,0.3,0.4317099486903974,0.3,0.6251367865381188
91.0,0.3,0.3111437967136279,0.3,0.4296662246303388
92.0,0.3,0.3062259145731199,0.3,0.4091431533412763
93.0,0.3058823529411765,0.3728225461612811,0.3,0.6952757178125328
94.0,0.3235294117647059,0.2665802214718037,0.3058823529411765,0.27662610318034303
95.0,0.32941176470588235,0.3006691494929028,0.3058823529411765,0.3690762710156317
96.0,0.32941176470588235,0.3474175040391929,0.3117647058823529,0.3040407376363192
97.0,0.3352941176470588,0.3427696309395174,0.3117647058823529,0.3109174485750994
98.0,0.3352941176470588,0.6373969966663395,0.3117647058823529,0.7798805358254555
99.0,0.3352941176470588,0.743634058266893,0.3117647058823529,0.30969359359686255
100.0,0.3470588235294117,0.6248907626155119,0.3176470588235294,0.3942641034016757
101.0,0.3470588235294117,0.5547518313410978,0.3176470588235294,0.4635048411178248
102.0,0.35294117647058826,0.340791092251463,0.3235294117647059,0.306471781223617
103.0,0.35294117647058826,0.3438371871442574,0.3235294117647059,0.3143579967833195
104.0,0.35294117647058826,0.37780835548745295,0.3352941176470588,0.2976308099184135
105.0,0.35294117647058826,0.36824014107094905,0.3352941176470588,0.7076505476726567
106.0,0.3647058823529412,0.7091805777621198,0.3470588235294117,0.6532339447981644
107.0,0.3647058823529412,0.2079101308366087,0.35294117647058826,0.5234943926859815
108.0,0.3647058823529412,0.20202136341733468,0.35294117647058826,0.3785512677799334
109.0,0.3647058823529412,0.5196488685601479,0.3588235294117647,0.5274918677723973
110.0,0.3705882352941177,0.4792520317409008,0.3588235294117647,0.3377015527871178
111.0,0.3705882352941177,0.476190252463886,0.3647058823529412,0.20939500174725323
112.0,0.3705882352941177,0.5372027054658803,0.3647058823529412,0.4779255880854656
113.0,0.3705882352941177,0.5203195042687404,0.3647058823529412,0.5258306250949414
114.0,0.3705882352941177,0.5189595354631802,0.3647058823529412,0.48465765234208813
115.0,0.3705882352941177,0.3371540481151184,0.3647058823529412,0.37885220926418905
116.0,0.3705882352941177,0.373660879761084,0.3647058823529412,0.49599526159754376
117.0,0.3764705882352941,0.6409181751486693,0.3647058823529412,0.48720851010844035
118.0,0.3764705882352941,0.3966132197945451,0.3705882352941177,0.4867373022410839
119.0,0.3764705882352941,0.389221122408836,0.3705882352941177,0.37420385932735534
120.0,0.3764705882352941,0.4847291519999143,0.3705882352941177,0.4757727012183349
121.0,0.3764705882352941,0.4793265879029843,0.3764705882352941,0.6870671442763334
122.0,0.3764705882352941,0.5083645490668282,0.3764705882352941,0.373532256252767
123.0,0.3764705882352941,0.6522057257376828,0.3764705882352941,0.49773660049093704
124.0,0.38235294117647056,0.6794294928718605,0.3764705882352941,0.39189648049368875
125.0,0.38235294117647056,0.6606928491652334,0.3764705882352941,0.3073165391063863
126.0,0.38235294117647056,0.34143046506855357,0.3764705882352941,0.6776606508109357
127.0,0.38235294117647056,0.7861258122637524,0.3764705882352941,0.5819533072196164
128.0,0.38235294117647056,0.6208935614770996,0.3764705882352941,0.6978613459689965
129.0,0.38235294117647056,0.45781858745062376,0.3764705882352941,0.39900026660850996
130.0,0.38235294117647056,0.5228341456248725,0.38235294117647056,0.6545889366760478
131.0,0.38235294117647056,0.5123057766821096,0.38235294117647056,0.6006504373579831
132.0,0.3882352941176471,0.37056941804694465,0.38235294117647056,0.5963596543658269
133.0,0.3882352941176471,0.4590591878898027,0.38235294117647056,0.38952000882531324
134.0,0.3882352941176471,0.4827989387935433,0.38235294117647056,0.68198247901688
135.0,0.3941176470588235,0.4623243303305986,0.38235294117647056,0.5905371180966804
136.0,0.3941176470588235,0.4972295818191438,0.38235294117647056,0.5120112585315381
137.0,0.3941176470588235,0.4572705496000027,0.38235294117647056,0.6741420295200988
138.0,0.3941176470588235,0.4619756917086173,0.38235294117647056,0.48141174880170795
139.0,0.3941176470588235,0.4452827927834413,0.38235294117647056,0.621212194372156
140.0,0.4,0.46480128738945936,0.38235294117647056,0.6080984704140262
141.0,0.4,0.3725963926704585,0.38235294117647056,0.6542170036926493
142.0,0.4,0.33997856173388485,0.38235294117647056,0.5210398453953617
143.0,0.4,0.36815007509094566,0.38235294117647056,0.6804051016975441
144.0,0.4,0.41649661037987684,0.3882352941176471,0.4741618392235658
145.0,0.4058823529411765,0.4122555539122925,0.3882352941176471,0.4254144410219718
146.0,0.4235294117647059,0.6602632979276191,0.3882352941176471,0.5071127567896748
147.0,0.4235294117647059,0.7391544649586219,0.3882352941176471,0.4703420831371039
148.0,0.4235294117647059,0.46310124371117567,0.3941176470588235,0.4199752566582582
149.0,0.4235294117647059,0.4515203635857361,0.3941176470588235,0.5187717879531225
150.0,0.4294117647058823,0.2057340175311042,0.3941176470588235,0.29857481003473985
151.0,0.4294117647058823,0.3906595067029437,0.3941176470588235,0.43181831550668504
152.0,0.4294117647058823,0.3113976498862252,0.3941176470588235,0.4063745760446946
153.0,0.4352941176470588,0.4544652127748887,0.3941176470588235,0.483845470341735
154.0,0.4352941176470588,0.469735430543301,0.4,0.4668094342000826
155.0,0.4352941176470588,0.42214294732475954,0.4,0.4713551076645083
156.0,0.4529411764705882,0.6105982689769007,0.4,0.3430942748517769
157.0,0.4529411764705882,0.6521100223544636,0.4117647058823529,0.5155466697766288
158.0,0.4529411764705882,0.7355440445317072,0.4176470588235294,0.5896050909879218
159.0,0.4588235294117647,0.708537242721679,0.4176470588235294,0.3703833829946144
160.0,0.4764705882352941,0.6698780719669895,0.4235294117647059,0.407672061279555
161.0,0.4764705882352941,0.6562292893746438,0.4235294117647059,0.47252430976296145
162.0,0.4764705882352941,0.6623877316527826,0.4235294117647059,0.7597210718271644
163.0,0.4764705882352941,0.611371781640484,0.4235294117647059,0.4677115658846427
164.0,0.4764705882352941,0.6851389571363651,0.4235294117647059,0.4602222619856944
165.0,0.4764705882352941,0.6739642375567956,0.4235294117647059,0.464055805373758
166.0,0.4764705882352941,0.6438310905630313,0.4235294117647059,0.4503339066909069
167.0,0.4764705882352941,0.6730625792677127,0.4294117647058823,0.20355695986450906
168.0,0.4764705882352941,0.6142659447721979,0.4294117647058823,0.46746042940682386
169.0,0.4764705882352941,0.6627657908375446,0.4294117647058823,0.4540794890091675
170.0,0.4764705882352941,0.6511452187195048,0.4294117647058823,0.4627985602703162
171.0,0.4764705882352941,0.6898947090299701,0.4294117647058823,0.46852631282876755
172.0,0.4764705882352941,0.7041330384196065,0.4294117647058823,0.6992774912770607
173.0,0.4764705882352941,0.7154007286222552,0.4352941176470588,0.399837350227509
174.0,0.4764705882352941,0.6993029280836307,0.4352941176470588,0.3951283488839006
175.0,0.4764705882352941,0.6100709063652188,0.4352941176470588,0.4052934891071387
176.0,0.4764705882352941,0.6843834251554584,0.4352941176470588,0.4687659388866492
177.0,0.4764705882352941,0.6858818694288455,0.4352941176470588,0.46956107590264295
178.0,0.4764705882352941,0.7072220176847552,0.4352941176470588,0.39587126117638105
179.0,0.4764705882352941,0.698886489547843,0.4529411764705882,0.3528086571604945
180.0,0.4764705882352941,0.6329054428178464,0.4529411764705882,0.3726498513133265
181.0,0.4764705882352941,0.6996294018403235,0.4529411764705882,0.5303780465037562
182.0,0.4764705882352941,0.8268478006763385,0.4529411764705882,0.5569378762156703
183.0,0.4764705882352941,0.6978455104960117,0.4529411764705882,0.5896212487132289
184.0,0.4764705882352941,0.6688673506438901,0.4529411764705882,0.4766927192839301
185.0,0.4764705882352941,0.6310118004018985,0.4529411764705882,0.5014054207713343
186.0,0.4823529411764706,0.41295143453593575,0.4529411764705882,0.3489338784129359
187.0,0.4882352941176471,0.33730162921558227,0.4647058823529412,0.6709963250215547
188.0,0.5,0.6739377731555165,0.4764705882352941,0.6985600157911502
189.0,0.5,0.6705327914945824,0.4764705882352941,0.7060940074178532
190.0,0.5,0.6685834811918481,0.4764705882352941,0.6997317805106675
191.0,0.5,0.6701759331246692,0.4764705882352941,0.6551811684265361
192.0,0.5058823529411764,0.41955492088716895,0.4764705882352941,0.6619242459350092
193.0,0.5117647058823529,0.4126425481231868,0.4764705882352941,0.6972818702848529
194.0,0.5117647058823529,0.5550239909163093,0.4764705882352941,0.6641040772588824
195.0,0.5176470588235295,0.4053554578391909,0.4764705882352941,0.5982393618126659
196.0,0.5294117647058824,0.3999446132503561,0.4764705882352941,0.6526167201253728
197.0,0.5294117647058824,0.725161749960642,0.4764705882352941,0.605352422469734
198.0,0.5294117647058824,0.4235033025350545,0.4764705882352941,0.822796759939489
199.0,0.5294117647058824,0.7124565363661142,0.4764705882352941,0.6989888682181871
200.0,0.5294117647058824,0.4133688439931844,0.4764705882352941,0.6695809353485331
201.0,0.5352941176470588,0.4471133337067019,0.4764705882352941,0.6704666777784549
202.0,0.5352941176470588,0.40638809364695483,0.4764705882352941,0.6507221192510699
203.0,0.5352941176470588,0.41771577540698646,0.4764705882352941,0.7050275541566263
204.0,0.5352941176470588,0.41624035735988363,0.4764705882352941,0.6485180843963847
205.0,0.5352941176470588,0.6979981515950611,0.4764705882352941,0.662965040132697
206.0,0.5352941176470588,0.4381577401603942,0.4764705882352941,0.6718414090208555
207.0,0.5352941176470588,0.4416740080243189,0.4764705882352941,0.7088055094899419
208.0,0.5411764705882353,0.43231040529863884,0.4764705882352941,0.5521198664688668
209.0,0.5411764705882353,0.4393800857748733,0.4764705882352941,0.6636104248098875
210.0,0.5411764705882353,0.4019274940099691,0.4823529411764706,0.8150611950692118
211.0,0.5470588235294118,0.4101130705363083,0.5,0.6563759014149066
212.0,0.5470588235294118,0.43561841020252356,0.5058823529411764,0.8124107911838286
213.0,0.5529411764705883,0.43943096170093665,0.5058823529411764,0.44476924640261295
214.0,0.5529411764705883,0.4527055121388639,0.5294117647058824,0.36289976702346194
215.0,0.5529411764705883,0.4668758982783854,0.5294117647058824,0.6752293340380833
216.0,0.5588235294117647,0.42552915842196803,0.5294117647058824,0.7132204294935556
217.0,0.5588235294117647,0.2115711187780479,0.5294117647058824,0.4095381063546195
218.0,0.5588235294117647,0.43307310633318474,0.5294117647058824,0.7128284693495126
219.0,0.5705882352941176,0.5525699186792945,0.5294117647058824,0.7240478583590795
220.0,0.5764705882352941,0.5799089482143298,0.5352941176470588,0.4096541147715378
221.0,0.5823529411764706,0.45502830753761964,0.5352941176470588,0.40395901017253877
222.0,0.5882352941176471,0.32586205885590747,0.5411764705882353,0.39204442575038145
223.0,0.5882352941176471,0.29680734797745556,0.5411764705882353,0.43139113391695805
224.0,0.5882352941176471,0.46891137320287407,0.5411764705882353,0.542113997173275
225.0,0.5882352941176471,0.32896931682792385,0.5411764705882353,0.4310481644597257
226.0,0.5882352941176471,0.453097760758172,0.5470588235294118,0.36852732922150677
227.0,0.5882352941176471,0.4466544096227962,0.5470588235294118,0.42377835802691033
228.0,0.5941176470588235,0.45136357716742814,0.5470588235294118,0.4631852493332278
229.0,0.5941176470588235,0.35152482561559223,0.5529411764705883,0.44076784334611385
230.0,0.5941176470588235,0.47654828041299235,0.5529411764705883,0.419715502350108
231.0,0.6,0.3305700294715127,0.5529411764705883,0.41522436302561694
232.0,0.611764705882353,0.7309915912644308,0.5588235294117647,0.4345739118013481
233.0,0.611764705882353,0.7922216802923893,0.5588235294117647,0.20637359375363384
234.0,0.6176470588235294,0.7066085802502013,0.5588235294117647,0.4257192486888468
235.0,0.6176470588235294,0.6391990475445635,0.5588235294117647,0.4138281263873509
236.0,0.6176470588235294,0.6202942510235419,0.5588235294117647,0.6564236433360936
237.0,0.6176470588235294,0.6884696947521545,0.5647058823529412,0.6949668401313618
238.0,0.6176470588235294,0.6666563021129943,0.5705882352941176,0.3950070156941562
239.0,0.6176470588235294,0.6989200579113342,0.5705882352941176,0.39407353629763875
240.0,0.6176470588235294,0.6780183779186584,0.5823529411764706,0.3480933307261379
241.0,0.6294117647058823,0.6826089419993453,0.5823529411764706,0.3954329959390479
242.0,0.6294117647058823,0.6911245881783232,0.5823529411764706,0.43025967239173546
243.0,0.6294117647058823,0.6812757509779401,0.5823529411764706,0.44642092160407365
244.0,0.6470588235294118,0.7686437893728392,0.5823529411764706,0.4950350514539893
245.0,0.6470588235294118,0.6465283150530406,0.5823529411764706,0.37684044277114276
246.0,0.6470588235294118,0.44195090083246047,0.5882352941176471,0.42256360971258417
247.0,0.6705882352941176,0.651233438180999,0.5882352941176471,0.31088392862105796
248.0,0.6705882352941176,0.7473093053629621,0.5882352941176471,0.4017573134747405
249.0,0.6941176470588235,0.6096044110422154,0.5882352941176471,0.4956198637243586
250.0,0.7,0.6592494774729403,0.5882352941176471,0.4344728926661467
251.0,0.7,0.6595918465525301,0.5882352941176471,0.3934593744977498
252.0,0.7,0.6785063574776018,0.5882352941176471,0.4958320268770041
253.0,0.7,0.6805643866524065,0.5941176470588235,0.29339781086006156
254.0,0.7,0.6619817543894442,0.5941176470588235,0.6775432182304142
255.0,0.7,0.6530792046457918,0.5941176470588235,0.333385916596985
256.0,0.7,0.6611663628489168,0.5941176470588235,0.3705002669063696
257.0,0.7,0.6697837639719637,0.5941176470588235,0.4627418443520994
258.0,0.7,0.6707923972537815,0.5941176470588235,0.3512535042936371
259.0,0.7,0.6790375540718401,0.5941176470588235,0.30878258225538624
260.0,0.7,0.6632825661570223,0.6,0.46547534033044846
261.0,0.7,0.682532770441469,0.6,0.40591724972103504
262.0,0.7,0.6652862358957918,0.611764705882353,0.6603340995804708
263.0,0.7,0.6665250588328036,0.6176470588235294,0.6562049852794982
264.0,0.7058823529411765,0.691835863398012,0.6176470588235294,0.6457536684460021
265.0,0.7058823529411765,0.7034688718394952,0.6294117647058823,0.6969534456001982
266.0,0.7058823529411765,0.6720595190986955,0.6294117647058823,0.659920814052029
267.0,0.7058823529411765,0.6935734580025041,0.6294117647058823,0.4070574019254598
268.0,0.7058823529411765,0.6650697518259676,0.6470588235294118,0.7171844954348155
269.0,0.7058823529411765,0.6670657921702059,0.6470588235294118,0.7422569003669304
270.0,0.7058823529411765,0.6917049218088778,0.6705882352941176,0.6488997971287529
271.0,0.7058823529411765,0.6921839545235002,0.6764705882352942,0.6997444042589307
272.0,0.7058823529411765,0.7053456137642229,0.7,0.679901894324094
273.0,0.7058823529411765,0.6909906197458895,0.7,0.6590806771189364
274.0,0.7058823529411765,0.9270319757087062,0.7,0.6768723592286578
275.0,0.7058823529411765,0.8948795433819177,0.7,0.6590072441965731
276.0,0.7058823529411765,0.7030691931709612,0.7,0.6791011620432528
277.0,0.7058823529411765,0.6845879385933245,0.7,0.6871275732979143
278.0,0.7058823529411765,0.6997790167793596,0.7,0.6492616463572176
279.0,0.7058823529411765,0.8765355073589429,0.7,0.6731343100532854
280.0,0.7058823529411765,0.6878304312691057,0.7,0.6604351828560198
281.0,0.7058823529411765,0.7050690482124651,0.7,0.6511279869944246
282.0,0.7058823529411765,0.6920199225410784,0.7,0.6644937325388582
283.0,0.7058823529411765,0.6855625937446916,0.7,0.6696063805491121
284.0,0.7176470588235294,0.8714120156345349,0.7,0.690507395075258
285.0,0.7294117647058823,0.584501651696728,0.7,0.6729295813968479
286.0,0.7294117647058823,0.7327760412166469,0.7058823529411765,0.6964841611461359
287.0,0.7294117647058823,0.7176069952663635,0.7058823529411765,0.694983942316469
288.0,0.7352941176470589,0.7862486415494734,0.7058823529411765,0.6719574759468401
289.0,0.7411764705882353,0.9995030241405388,0.7058823529411765,0.7294730896016111
290.0,0.7647058823529411,0.7358701135445725,0.7058823529411765,0.6958699057564104
291.0,0.7647058823529411,0.6776584037280399,0.7058823529411765,0.6818041632637346
292.0,0.7705882352941177,0.37284688892970885,0.7058823529411765,0.6972145865425432
293.0,0.7764705882352941,0.8253252784328735,0.7058823529411765,0.6941466162666643
294.0,0.7764705882352941,0.6245232406301424,0.7058823529411765,0.6791116524607332
295.0,0.7823529411764706,0.648930666816474,0.7058823529411765,0.6971411536201799
296.0,0.7823529411764706,0.6862901160176613,0.7058823529411765,0.6933178732857073
297.0,0.7941176470588235,0.7338811861475014,0.7117647058823531,0.42338027872181927
298.0,0.7941176470588235,0.7270630556705919,0.7117647058823531,0.6161138021017853
299.0,0.7941176470588235,0.7321780982287319,0.7294117647058823,0.64695045725672
300.0,0.7941176470588235,0.7277991311011264,0.7294117647058823,0.7678149492919726
301.0,0.7941176470588235,0.7335042204364591,0.7470588235294118,1.0
302.0,0.7941176470588235,0.730963116086478,0.7588235294117647,0.6383133646060105
303.0,0.7941176470588235,0.7342471327289396,0.7647058823529411,0.6075194724536258
304.0,0.7941176470588235,0.7442358036480182,0.7705882352941177,0.7445620041144139
305.0,0.7941176470588235,0.7383874706397007,0.7705882352941177,0.7451382073868444
306.0,0.7941176470588235,0.7308702903964069,0.7823529411764706,0.5786761025311957
307.0,0.7941176470588235,0.733138273855021,0.7941176470588235,0.730229775400722
308.0,0.7941176470588235,0.7456842175173506,0.7941176470588235,0.7449413052248701
309.0,0.8,0.7471132124723776,0.7941176470588235,0.7471690884279951
310.0,0.8,0.6396679202266209,0.7941176470588235,0.7323551613070515
311.0,0.8,0.7500049289195176,0.7941176470588235,0.7380164913306186
312.0,0.8,0.7470351870982286,0.7941176470588235,0.7335714502054095
313.0,0.8,0.7508778940967886,0.7941176470588235,0.7303113684108381
314.0,0.8,0.751885802966241,0.7941176470588235,0.732828537912929
315.0,0.8,0.7477771457163926,0.7941176470588235,0.7340012164669044
316.0,0.8,0.7532159852064179,0.7941176470588235,0.7366531799123585
317.0,0.8,0.651087023688707,0.7941176470588235,0.7464261761355147
318.0,0.8,0.7537730762597968,0.7941176470588235,0.7486539593386397
319.0,0.8,0.7548090187057428,0.7941176470588235,0.7295836465522377
320.0,0.8,0.7507468875376817,0.7941176470588235,0.7329210105212124
321.0,0.8,0.7576478256492573,0.7941176470588235,0.7479110470461592
322.0,0.8,0.7548869678613593,0.7941176470588235,0.73596289305446
323.0,0.8,0.7514897998301622,0.7941176470588235,0.7358387012920612
324.0,0.8117647058823529,0.9236555697161042,0.7941176470588235,0.728735332883353
325.0,0.8176470588235294,0.6842806633724474,0.8,0.7458997932418756
326.0,0.8176470588235294,0.6303523346121036,0.8,0.7487449260111778
327.0,0.8176470588235294,0.6571916702204486,0.8,0.7455278602584772
328.0,0.8176470588235294,0.6478073100621282,0.8,0.7463703001798971
329.0,0.8176470588235294,0.6605295303278704,0.8,0.7524730729139374
330.0,0.8176470588235294,0.6877871072823125,0.8,0.7457751841898888
331.0,0.8176470588235294,0.8080876014194329,0.8,0.7486444099418608
332.0,0.8176470588235294,0.6410536333257877,0.8,0.7516208063892691
333.0,0.8176470588235294,0.6860269668513079,0.8,0.7493873222343412
334.0,0.8176470588235294,0.6558497711355411,0.8,0.742915147171503
335.0,0.8176470588235294,0.670010006707265,0.8,0.7561629547386127
336.0,0.8176470588235294,0.6670668114319072,0.8,0.7422087137541825
337.0,0.8176470588235294,0.6547396942312442,0.8,0.7485200580088731
338.0,0.8176470588235294,0.6980273430429957,0.8,0.7447995753642052
339.0,0.8176470588235294,0.6542354811325297,0.8,0.7540661064132623
340.0,0.8176470588235294,0.65978661803539,0.8,0.7528167382075656
341.0,0.8176470588235294,0.6891297443313309,0.8,0.7569049133567768
342.0,0.8176470588235294,0.6296094223196231,0.8,0.7491168589945763
343.0,0.8176470588235294,0.6498120526845037,0.8058823529411765,0.8902592015537469
344.0,0.8176470588235294,0.6501995314254985,0.8176470588235294,0.6867698791437884
345.0,0.8235294117647058,0.7428634387036847,0.8176470588235294,0.6850235756649279
346.0,0.8235294117647058,0.6487868616553185,0.8176470588235294,0.6549783934250102
347.0,0.8235294117647058,0.646543595233736,0.8176470588235294,0.685765534283092
348.0,0.8235294117647058,0.7009183693796786,0.8176470588235294,0.6827441262894727
349.0,0.8235294117647058,0.692693882074991,0.8176470588235294,0.688530019574793
350.0,0.8235294117647058,0.6338312046369541,0.8176470588235294,0.8193596475285494
351.0,0.8235294117647058,0.5113299502352451,0.8176470588235294,0.6505991209640727
352.0,0.8235294117647058,0.6363754532866026,0.8176470588235294,0.6733488204890032
353.0,0.8235294117647058,0.7141522061102699,0.8176470588235294,0.6413176819021427
354.0,0.8235294117647058,0.6777573685458265,0.8176470588235294,0.6834320190363665
355.0,0.8235294117647058,0.6552284024290587,0.8176470588235294,0.7732943627550855
356.0,0.8235294117647058,0.6149262450270196,0.8176470588235294,0.7054282235795117
357.0,0.8235294117647058,0.6569655725928185,0.8176470588235294,0.6726059081965228
358.0,0.8235294117647058,0.6279687859535994,0.8235294117647058,0.6063756011061212
359.0,0.8235294117647058,0.6053084395460626,0.8235294117647058,0.6108995450946191
360.0,0.8235294117647058,0.6160403222234816,0.8235294117647058,0.6786948303988538
361.0,0.8235294117647058,0.4934346419449334,0.8235294117647058,0.6656845375234806
362.0,0.8235294117647058,0.6489402980001544,0.8235294117647058,0.6541896432093206
363.0,0.8235294117647058,0.4974450083472526,0.8235294117647058,0.6413749536605255
364.0,0.8235294117647058,0.6758977700144442,0.8235294117647058,0.6909250101180451
365.0,0.8235294117647058,0.525500915096436,0.8235294117647058,0.694642238703409
366.0,0.8235294117647058,0.6064881346754571,0.8235294117647058,0.6634007424505328
367.0,0.8294117647058824,0.7436203602532847,0.8235294117647058,0.6413608163050237
368.0,0.8470588235294118,0.6371036711547093,0.8235294117647058,0.6393559718106201
369.0,0.8588235294117647,0.768815830358765,0.8235294117647058,0.6544590920599078
370.0,0.8588235294117647,0.6381785166756552,0.8235294117647058,0.6908408928782137
371.0,0.9058823529411764,0.6417321712825658,0.8235294117647058,0.6463809273771788
372.0,0.9058823529411764,0.6054114947279552,0.8235294117647058,0.6508536904505315
373.0,0.9176470588235294,0.7428455969711141,0.8235294117647058,0.6761171151072176
374.0,0.9176470588235294,0.6353570166442113,0.8235294117647058,0.7021880715540472
375.0,0.9176470588235294,0.7056112829062657,0.8235294117647058,0.6685201455027254
376.0,0.9294117647058824,0.7926917697471133,0.8235294117647058,0.621366067893498
377.0,0.9352941176470588,0.7695829691925633,0.8235294117647058,0.6427937478216266
378.0,0.9470588235294116,0.2791298908681696,0.8235294117647058,0.6676419540579044
379.0,0.9470588235294116,0.7544916292943167,0.8235294117647058,0.687602192248125
380.0,0.9705882352941176,0.8411244296461522,0.8294117647058824,0.7088868782692774
381.0,0.9705882352941176,0.8944650082366863,0.8294117647058824,0.638633923309408
382.0,0.9705882352941176,0.7312601873216749,0.8411764705882353,0.6798279730273208
383.0,0.9882352941176472,0.7611478953140178,0.8470588235294118,0.7073572221610265
384.0,0.9941176470588236,0.8401011277485115,0.8470588235294118,0.7405814204336103
385.0,0.9941176470588236,0.6053238602266302,0.8588235294117647,0.7088355315224569
386.0,1.0,0.9381630409851298,0.976470588235294,0.5857433191242949
387.0,1.0,1.0,0.9823529411764704,0.49174940913290976
388.0,1.0,0.9509432741847563,0.9941176470588236,0.6067925527489644
389.0,1.0,1.0,0.9941176470588236,0.9089724813524753
390.0,1.0,0.9410743131148056,0.9941176470588236,0.9047074600298047
391.0,1.0,0.9201831449219051,1.0,1.0
392.0,1.0,0.9125285894725682,1.0,0.9593916753045342
393.0,1.0,0.9270508363116856,1.0,0.7631206081327688
394.0,1.0,0.7559444237620028,1.0,0.9839032552971555
395.0,1.0,1.0,1.0,0.9087777883861424
396.0,1.0,0.9452545632019267,1.0,0.7450660214400913
397.0,1.0,1.0,1.0,1.0
398.0,1.0,0.9875623292315161,1.0,0.7496664889033875
399.0,1.0,0.9448396492869051,1.0,0.9915768621234406
400.0,1.0,0.9942144416758343,1.0,1.0
401.0,1.0,0.92335800740075,1.0,0.5790019853991601
402.0,1.0,0.8735838657570211,1.0,0.9648639489084871
403.0,1.0,1.0,1.0,1.0
404.0,1.0,0.9976399690959813,1.0,0.9332652838085057
405.0,1.0,1.0,1.0,0.8711026504941786
406.0,1.0,1.0,1.0,1.0
407.0,1.0,0.7972354268070362,1.0,0.7111490555180353
408.0,1.0,1.0,1.0,0.742673440968646
409.0,1.0,1.0,1.0,0.9637681771189364
410.0,1.0,0.9374640413966704,1.0,0.9353971849195412
411.0,1.0,1.0,1.0,1.0
412.0,1.0,0.856904201594034,1.0,1.0
413.0,1.0,0.9988065005253985,1.0,1.0
414.0,1.0,1.0,1.0,0.9637343872680888
415.0,1.0,0.7463891424815672,1.0,0.9637500573069246
416.0,1.0,0.9786630418450946,1.0,0.6641971311640669
417.0,1.0,0.9618932534128817,1.0,0.9626552391916903
418.0,1.0,0.97458505522158,1.0,0.9525305423921964
419.0,1.0,0.976807191625368,1.0,0.9593915570923153
420.0,1.0,0.9397242058410868,1.0,1.0
421.0,1.0,0.7323220039784828,1.0,1.0
422.0,1.0,0.9367220827785063,1.0,0.9347920406952128
423.0,1.0,0.9324072153423192,1.0,0.9387163669917943
424.0,1.0,0.6962469634343422,1.0,0.7448690872442967
425.0,1.0,1.0,1.0,0.7551605227605818
426.0,1.0,0.9192042544790113,1.0,1.0
427.0,1.0,0.9069278765865627,1.0,0.9399178774211766
428.0,1.0,0.7471859820064148,1.0,0.9554982001732335
429.0,1.0,0.6495128496569726,1.0,1.0
430.0,1.0,0.9606813265871015,1.0,0.9981870780022026
431.0,1.0,0.9973023683879735,1.0,1.0
432.0,1.0,1.0,1.0,0.9641401101023348
433.0,1.0,0.8416119367931248,1.0,0.977946757186912
434.0,1.0,0.9820401657715068,1.0,0.856533222284952
435.0,1.0,1.0,1.0,0.9890754748531643
436.0,1.0,0.9795096616322576,1.0,0.969875475928677
437.0,1.0,1.0,1.0,0.7402211819538412
438.0,1.0,0.9389812935486064,1.0,1.0
439.0,1.0,1.0,1.0,0.9539130160060454
440.0,1.0,1.0,1.0,1.0
441.0,1.0,0.9147042815779071,1.0,0.9180768436777746
442.0,1.0,0.9659768868357332,1.0,0.9573587252687421
443.0,1.0,0.8210432821181879,1.0,0.9693185616404207
444.0,1.0,1.0,1.0,1.0
445.0,1.0,0.9611429049562421,1.0,1.0
446.0,1.0,0.7194520556705205,1.0,0.6578557203381451
447.0,1.0,1.0,1.0,0.7432028979734957
448.0,1.0,0.7527506716426453,1.0,0.8413899734922254
449.0,1.0,0.7451971512091404,1.0,1.0
450.0,1.0,0.9656059075266512,1.0,1.0
451.0,1.0,1.0,1.0,0.9619123268992098
452.0,1.0,0.7104061432255548,1.0,0.9980603662203524
453.0,1.0,0.9000179782184138,1.0,1.0
454.0,1.0,0.9971994511476545,1.0,1.0
455.0,1.0,1.0,1.0,0.9188968468577059
456.0,1.0,0.9209260572143856,1.0,0.9611512947947176
457.0,1.0,1.0,1.0,0.9728693992288684
458.0,1.0,0.9641210366160067,1.0,1.0
459.0,1.0,1.0,1.0,0.9938184682384626
460.0,1.0,0.5793739183825586,1.0,1.0
461.0,1.0,0.9782023623891676,1.0,1.0
462.0,1.0,0.9674617577463778,1.0,0.6491409166735742
463.0,1.0,0.9599574877809491,1.0,0.9791853417053447
464.0,1.0,0.8542643339488866,1.0,1.0
465.0,1.0,0.9734246719970927,1.0,0.7447669424693601
466.0,1.0,0.96188856242413,1.0,1.0
467.0,1.0,0.9997944254031705,1.0,0.6406391449345392
468.0,1.0,0.8933345990765222,1.0,1.0
469.0,1.0,0.7223087428665553,1.0,0.9531193874902608
470.0,1.0,1.0,1.0,0.9925569811199985
471.0,1.0,1.0,1.0,1.0
472.0,1.0,0.8090644599627024,1.0,1.0
473.0,1.0,0.9630262185007723,1.0,1.0
474.0,1.0,0.9269729406688573,1.0,0.9393532265320048
475.0,1.0,1.0,1.0,0.9450580407053621
476.0,1.0,0.9667197991282137,1.0,1.0
477.0,1.0,0.7125862869468425,1.0,0.9652349282175692
478.0,1.0,1.0,1.0,0.9530258737713946
479.0,1.0,1.0,1.0,0.7752802183605048
480.0,1.0,0.9473713190410497,1.0,1.0
481.0,1.0,1.0,1.0,0.9620619898310463
482.0,1.0,1.0,1.0,0.835262373194492
483.0,1.0,1.0,1.0,0.8890287209421786
484.0,1.0,0.6294763224180703,1.0,0.9250790593890656
485.0,1.0,1.0,1.0,1.0
486.0,1.0,1.0,1.0,0.8345194609020116
487.0,1.0,0.9965118740749057,1.0,0.7692023733651862
488.0,1.0,0.9538622997827413,1.0,0.9633781243235262
489.0,1.0,0.9696895409495028,1.0,0.9377911080017314
490.0,1.0,0.9841415215403231,1.0,0.9631758814326088
491.0,1.0,1.0,1.0,0.9678518105417879
492.0,1.0,0.9943241440245434,1.0,0.9532208292500948
493.0,1.0,0.9626314747166105,1.0,0.9478938840164853
494.0,1.0,0.9893449253428137,1.0,1.0
495.0,1.0,0.9620578588476478,1.0,0.8639736921642186
496.0,1.0,0.9251119557872908,1.0,0.9626361657053621
497.0,1.0,0.8568821699474217,1.0,0.9775491502435321
498.0,1.0,1.0,1.0,1.0
499.0,1.0,1.0,1.0,0.9586486447998348
500.0,1.0,1.0,1.0,0.779968959108682
501.0,1.0,0.9685756493479403,1.0,0.6986043589170937
502.0,1.0,1.0,1.0,0.8718489644162338
503.0,1.0,0.9670907784372957,1.0,0.9073667345313539
504.0,1.0,0.9041673470408114,1.0,1.0
505.0,1.0,0.653449206915246,1.0,1.0
506.0,1.0,0.9633971978098543,1.0,0.9243882603037512
507.0,1.0,0.6420210190190119,1.0,1.0
508.0,1.0,0.9571095071942461,1.0,0.5183405291177339
509.0,1.0,1.0,1.0,1.0
510.0,1.0,0.9627170287504878,1.0,1.0
511.0,1.0,1.0,1.0,0.9266780730711854
512.0,1.0,1.0,1.0,0.9630071450144442
513.0,1.0,1.0,1.0,1.0
514.0,1.0,1.0,1.0,0.6402672119511408
515.0,1.0,0.9622651863962801,1.0,1.0
516.0,1.0,1.0,1.0,0.5914389183386377
517.0,1.0,1.0,1.0,0.9660390986989942
518.0,1.0,1.0,1.0,1.0
519.0,1.0,0.9743022643461909,1.0,1.0
520.0,1.0,0.9663488198191317,1.0,0.9678336907297762
521.0,1.0,1.0,1.0,0.931277588114536
522.0,1.0,0.9563722011001223,1.0,0.9665848054201258
523.0,1.0,0.921206437463409,1.0,1.0
524.0,1.0,0.9761619118380622,1.0,0.6170020788414794
525.0,1.0,0.9592145754884687,1.0,0.9817400724742772
526.0,1.0,0.7107780762089533,1.0,1.0


==> fig/out_err/LinearRegression_learn.csv <==
train size,train mean,train std,test mean,test std,fit time mean,fit time std
0.1,0.8054000164786645,0.060201393945620796,0.5083037133745668,0.033355990296127354,0.0027390480041503905,0.00012550786084850792
0.15000000000000002,0.7912893325858522,0.04707184580130725,0.5806190617690958,0.034373382660501876,0.0028810739517211915,0.00011150184422213994
0.2,0.7594474068383482,0.035840834672184026,0.6151835589105078,0.028085782113600983,0.003039860725402832,0.00014921828052601234
0.25,0.7465666632368892,0.02665874507568239,0.6278690204696652,0.02358543040890449,0.0031417369842529296,0.00013065935037719127
0.30000000000000004,0.734633465687683,0.023579026258120753,0.6486640206471913,0.025928553977178234,0.003265857696533203,0.0001487558458680311
0.35,0.7265690595975145,0.020021015793843598,0.6594090574933409,0.01709054054250278,0.0035946846008300783,0.0008130162607751155
0.4,0.7241838753508529,0.02227372981326001,0.6604142124664909,0.02824573835744343,0.00348818302154541,0.00012522193411433703
0.45000000000000007,0.7177440847817868,0.01917757297815006,0.6749121908671312,0.02506681293257911,0.0036365032196044923,0.00016374674798494412
0.5,0.7202534583979305,0.019487248348061436,0.6696652997971962,0.030915577754655515,0.003955340385437012,0.0006946434154675604
0.55,0.724473941175576,0.019346693365366173,0.6663698554132693,0.030563703174894374,0.003852105140686035,0.00016204812720039212
0.6,0.7244227920521729,0.016334510772666594,0.667337200625725,0.03114386175954158,0.0039711475372314455,0.00016875157890818452
0.65,0.7235645633532115,0.016193242694032356,0.665744128395663,0.0371616642852296,0.004100894927978516,0.00014815140199006833
0.7000000000000001,0.7245648182562007,0.015291356757480614,0.6742362632916648,0.027425886580221725,0.004243230819702149,0.00016868693911302072
0.75,0.724040071082069,0.010279501748942512,0.6728938033027787,0.025893774053662964,0.004334712028503418,0.00017366512897660087
0.8,0.7182031318937041,0.008758430092202594,0.6861821191195776,0.03521819892000435,0.004496145248413086,0.00017837198956476122
0.85,0.7163496324948466,0.006910582943699,0.696992412797621,0.0348328924818508,0.004594087600708008,0.00017458961318182517
0.9,0.7150182694963946,0.007080773540231197,0.7068428827415559,0.05300174825685442,0.00473024845123291,0.00018629022840398315


==> fig/out_err/SVR_PolyKernel_example.csv <==
FF idx,train true,train predicted,test true,test predicted
0.0,0.023529411764705882,0.012725274365951833,0.011764705882352941,0.03902502706273625
1.0,0.023529411764705882,0.0,0.023529411764705882,0.0
2.0,0.023529411764705882,0.018805138894296358,0.023529411764705882,0.0
3.0,0.023529411764705882,0.00968739196462498,0.023529411764705882,0.0
4.0,0.029411764705882356,0.03190639488443647,0.023529411764705882,0.015764506246452203
5.0,0.029411764705882356,0.07739016487246697,0.029411764705882356,0.0693514589532297
6.0,0.047058823529411764,0.09509761795801697,0.029411764705882356,0.03432804861528893
7.0,0.047058823529411764,0.09080262034086894,0.029411764705882356,0.0640046658997464
8.0,0.10588235294117647,0.15407763883443726,0.029411764705882356,0.06667686219600166
9.0,0.1588235294117647,0.13686299109032618,0.029411764705882356,0.07095019373074085
10.0,0.1588235294117647,0.13532888691539735,0.047058823529411764,0.09487632409723479
11.0,0.16470588235294115,0.21273580340237758,0.047058823529411764,0.10014888778654885
12.0,0.16470588235294115,0.21270350645857522,0.047058823529411764,0.0867603489447667
13.0,0.2058823529411765,0.20423313376993124,0.047058823529411764,0.09692509133093996
14.0,0.2058823529411765,0.2320362990581189,0.047058823529411764,0.08877758124186941
15.0,0.2058823529411765,0.19950413685952423,0.047058823529411764,0.0928355175299318
16.0,0.2058823529411765,0.1998500962545961,0.052941176470588235,0.7734272168872764
17.0,0.2058823529411765,0.19754672409230611,0.10588235294117647,0.3933529780028212
18.0,0.2058823529411765,0.20356220038157702,0.10588235294117647,0.06055726618350432
19.0,0.2058823529411765,0.20219740883566562,0.1352941176470588,0.737726524831963
20.0,0.2058823529411765,0.20184509173735105,0.1588235294117647,0.14286746817345686
21.0,0.21176470588235294,0.258202172013306,0.1588235294117647,0.13840779086961985
22.0,0.21176470588235294,0.2598768143863929,0.1588235294117647,0.13996333754144463
23.0,0.21176470588235294,0.2512529150887169,0.1588235294117647,0.13380542705666176
24.0,0.21176470588235294,0.2597913710002038,0.1588235294117647,0.14013590645485408
25.0,0.21176470588235294,0.1928952262539263,0.1588235294117647,0.13229171076029878
26.0,0.21176470588235294,0.1928351862586113,0.16470588235294115,0.20946752725155832
27.0,0.21176470588235294,0.25983307588733423,0.16470588235294115,0.3360705940551387
28.0,0.21176470588235294,0.2598429280647485,0.16470588235294115,0.21591040052790178
29.0,0.21176470588235294,0.2330564731146596,0.16470588235294115,0.06689679842136353
30.0,0.21176470588235294,0.25980319291820614,0.18235294117647055,0.22414997436120188
31.0,0.21176470588235294,0.25549608385142886,0.2058823529411765,0.2141818032923838
32.0,0.21176470588235294,0.22682108514212607,0.2058823529411765,0.32393795353924376
33.0,0.21764705882352944,0.2018047000159897,0.21176470588235294,0.215880939223486
34.0,0.21764705882352944,0.24253764176960946,0.21176470588235294,0.2755296178746542
35.0,0.2235294117647059,0.2714494738319584,0.21176470588235294,0.2209768746977127
36.0,0.2235294117647059,0.2678907714646931,0.21176470588235294,0.2502779489765951
37.0,0.2235294117647059,0.27148190352521456,0.21176470588235294,0.2608672534137543
38.0,0.22941176470588234,0.27317092965958845,0.21176470588235294,0.23797403509356418
39.0,0.22941176470588234,0.27634545367571106,0.21176470588235294,0.21691893152377095
40.0,0.22941176470588234,0.27434458566799014,0.21764705882352944,0.2677997876470041
41.0,0.22941176470588234,0.2756787951950623,0.21764705882352944,0.19877286250261095
42.0,0.22941176470588234,0.2710134562841172,0.21764705882352944,0.2781421580204891
43.0,0.22941176470588234,0.2774987646675171,0.21764705882352944,0.1983815038749963
44.0,0.22941176470588234,0.27265706646266125,0.21764705882352944,0.2577505006788465
45.0,0.22941176470588234,0.274704357819946,0.21764705882352944,0.25938052441474646
46.0,0.2352941176470588,0.1953585229611986,0.2235294117647059,0.2758200843754538
47.0,0.2352941176470588,0.27387883874317726,0.2235294117647059,0.27372385423732365
48.0,0.2352941176470588,0.27293625180675674,0.2235294117647059,0.2680971481212005
49.0,0.2352941176470588,0.282677252179288,0.2235294117647059,0.2701695758435226
50.0,0.2352941176470588,0.21993825395028516,0.22941176470588234,0.2740679878681625
51.0,0.2352941176470588,0.2323249188766865,0.22941176470588234,0.2565168166182414
52.0,0.2352941176470588,0.1873606760226581,0.22941176470588234,0.27500932846388737
53.0,0.2352941176470588,0.2728179339376103,0.22941176470588234,0.25557261466358466
54.0,0.2411764705882353,0.26282523725448964,0.2352941176470588,0.2751923563048687
55.0,0.2411764705882353,0.27554146470543267,0.2352941176470588,0.22659821820512743
56.0,0.2411764705882353,0.21233109542862727,0.2352941176470588,0.19487401801763432
57.0,0.24705882352941175,0.24706628148716814,0.2352941176470588,0.2693593212913408
58.0,0.24705882352941175,0.29501872453542843,0.2352941176470588,0.2747245401421592
59.0,0.2529411764705882,0.26700311593194875,0.2411764705882353,0.2703133103536193
60.0,0.2529411764705882,0.2694781695693213,0.2411764705882353,0.4235428479190897
61.0,0.2529411764705882,0.2653601146527586,0.2411764705882353,0.28267353628592884
62.0,0.2529411764705882,0.26370144224923225,0.2411764705882353,0.35401478987487206
63.0,0.2529411764705882,0.2670850293314163,0.2411764705882353,0.28689898117092816
64.0,0.2529411764705882,0.26388807055382923,0.2411764705882353,0.24886262028915707
65.0,0.2529411764705882,0.2661806064672179,0.2411764705882353,0.270274931106688
66.0,0.25882352941176473,0.24466555254874434,0.2411764705882353,0.2769768949630641
67.0,0.25882352941176473,0.2778776092397351,0.24705882352941175,0.34503367024971826
68.0,0.25882352941176473,0.25928055795613963,0.24705882352941175,0.323974572021897
69.0,0.25882352941176473,0.4656953152583814,0.24705882352941175,0.28590100629903037
70.0,0.2647058823529412,0.2904933475079372,0.24705882352941175,0.34380193848470153
71.0,0.2647058823529412,0.21684587128981847,0.24705882352941175,0.2785534644398198
72.0,0.2647058823529412,0.3128975429476016,0.24705882352941175,0.333405810808555
73.0,0.27058823529411763,0.24047877296654357,0.2529411764705882,0.2882973712095164
74.0,0.27058823529411763,0.318645493271465,0.2529411764705882,0.26954761995872734
75.0,0.27058823529411763,0.25164603080222003,0.2529411764705882,0.26792358909407094
76.0,0.27058823529411763,0.2687561310194377,0.25882352941176473,0.4716162652493317
77.0,0.27058823529411763,0.31832193598514025,0.25882352941176473,0.5099905121859709
78.0,0.27058823529411763,0.27518828629169295,0.25882352941176473,0.4617394790174256
79.0,0.27058823529411763,0.22245450886309054,0.25882352941176473,0.16744347712520513
80.0,0.27058823529411763,0.24682309878015812,0.2647058823529412,0.25351931769613106
81.0,0.2764705882352941,0.3245733650447842,0.27058823529411763,0.22403143042393447
82.0,0.2823529411764706,0.2540298612662094,0.27058823529411763,0.29242560689622216
83.0,0.2823529411764706,0.3304816047528141,0.27058823529411763,0.35889437589194484
84.0,0.2823529411764706,0.310585392906729,0.2764705882352941,0.24590553079164995
85.0,0.3,0.3448839692361289,0.2823529411764706,0.28121241268254393
86.0,0.3,0.34804708265742645,0.2823529411764706,0.5977035770712289
87.0,0.3,0.34439628745635537,0.28823529411764703,0.4424115112968985
88.0,0.3,0.3477107696839381,0.3,0.3596485151848816
89.0,0.3,0.3477917696171019,0.3,0.3477245866829543
90.0,0.3,0.34516020396527364,0.3,0.5652303031747042
91.0,0.3,0.2521935037690593,0.3,0.3476471821686096
92.0,0.3,0.27964482736952967,0.3,0.3469155715357831
93.0,0.3058823529411765,0.3538299315655422,0.3,0.48024536204111623
94.0,0.3235294117647059,0.300356693814943,0.3058823529411765,0.2677285221200919
95.0,0.32941176470588235,0.36745740110901515,0.3058823529411765,0.3325207378491113
96.0,0.32941176470588235,0.37038091857468347,0.3117647058823529,0.288246437009404
97.0,0.3352941176470588,0.37145548965963243,0.3117647058823529,0.32854314126548845
98.0,0.3352941176470588,0.7855436032177678,0.3117647058823529,0.9105526834712452
99.0,0.3352941176470588,0.7907183553904219,0.3117647058823529,0.269590902274141
100.0,0.3470588235294117,0.2990419475661392,0.3176470588235294,0.3804125590745999
101.0,0.3470588235294117,0.3450586026355361,0.3176470588235294,0.48122903090817887
102.0,0.35294117647058826,0.3672186722013302,0.3235294117647059,0.316601925601261
103.0,0.35294117647058826,0.3249769545828216,0.3235294117647059,0.3074040620837041
104.0,0.35294117647058826,0.35217705102330976,0.3352941176470588,0.3273041459033693
105.0,0.35294117647058826,0.35353861983154145,0.3352941176470588,0.8122053430619808
106.0,0.3647058823529412,0.41254443605391616,0.3470588235294117,0.6056432494487145
107.0,0.3647058823529412,0.41260403954891256,0.35294117647058826,0.3797512825225697
108.0,0.3647058823529412,0.3930052296139444,0.35294117647058826,0.3526147982255111
109.0,0.3647058823529412,0.39589823647718225,0.3588235294117647,0.38177794285373523
110.0,0.3705882352941177,0.4042274153695927,0.3588235294117647,0.3650216074876874
111.0,0.3705882352941177,0.4185086241477408,0.3647058823529412,0.4282970954447661
112.0,0.3705882352941177,0.35943560113219303,0.3647058823529412,0.4342336887827431
113.0,0.3705882352941177,0.3772978241055812,0.3647058823529412,0.4075972878928972
114.0,0.3705882352941177,0.41855540371667194,0.3647058823529412,0.39925862971185516
115.0,0.3705882352941177,0.418623633004725,0.3647058823529412,0.43048686808006437
116.0,0.3705882352941177,0.41839390789740183,0.3647058823529412,0.41213602994994225
117.0,0.3764705882352941,0.42447597329728837,0.3647058823529412,0.3876355382304182
118.0,0.3764705882352941,0.424482657969737,0.3705882352941177,0.40877249901288604
119.0,0.3764705882352941,0.3989766599614263,0.3705882352941177,0.42336386436606604
120.0,0.3764705882352941,0.3998784497443643,0.3705882352941177,0.444819967929497
121.0,0.3764705882352941,0.4122421767833723,0.3764705882352941,0.6655538943483326
122.0,0.3764705882352941,0.4245865166914923,0.3764705882352941,0.4423153139205839
123.0,0.3764705882352941,0.424290585481832,0.3764705882352941,0.43605993973795965
124.0,0.38235294117647056,0.4302048741586212,0.3764705882352941,0.41424696864528926
125.0,0.38235294117647056,0.4304742690000031,0.3764705882352941,0.3258489411948663
126.0,0.38235294117647056,0.4136389694404554,0.3764705882352941,0.4777873401461751
127.0,0.38235294117647056,0.4302762594198337,0.3764705882352941,0.4571548722620543
128.0,0.38235294117647056,0.43004760649890217,0.3764705882352941,0.5210387845763992
129.0,0.38235294117647056,0.404760129092244,0.3764705882352941,0.3997492310913217
130.0,0.38235294117647056,0.38635302982754244,0.38235294117647056,0.4441996496632342
131.0,0.38235294117647056,0.4221539092302925,0.38235294117647056,0.41386421751545177
132.0,0.3882352941176471,0.4101589488639626,0.38235294117647056,0.4133036365084003
133.0,0.3882352941176471,0.4322440470527952,0.38235294117647056,0.5044445168642566
134.0,0.3882352941176471,0.4285457199397935,0.38235294117647056,0.4378750538492403
135.0,0.3941176470588235,0.42002348984264204,0.38235294117647056,0.41964122961998707
136.0,0.3941176470588235,0.436511162128823,0.38235294117647056,0.42097818717922897
137.0,0.3941176470588235,0.44197344689212015,0.38235294117647056,0.40619926180947086
138.0,0.3941176470588235,0.44198317492658634,0.38235294117647056,0.3886525570076033
139.0,0.3941176470588235,0.43975631299133455,0.38235294117647056,0.4327417910644681
140.0,0.4,0.39838549627047276,0.38235294117647056,0.4463613697550465
141.0,0.4,0.4480830546724402,0.38235294117647056,0.43980521724342
142.0,0.4,0.37444183847583423,0.38235294117647056,0.389044838015048
143.0,0.4,0.37944659711294454,0.38235294117647056,0.4340056805785252
144.0,0.4,0.35485593727565745,0.3882352941176471,0.4256979960772751
145.0,0.4058823529411765,0.45379225973012915,0.3882352941176471,0.3868562679703113
146.0,0.4235294117647059,0.3755155924282079,0.3882352941176471,0.4475329856272347
147.0,0.4235294117647059,0.4718451543559685,0.3882352941176471,0.3906258670544724
148.0,0.4235294117647059,0.4075009875602627,0.3941176470588235,0.4089229389357316
149.0,0.4235294117647059,0.4337744906624904,0.3941176470588235,0.3801737577283284
150.0,0.4294117647058823,0.43597727626345584,0.3941176470588235,0.36715365818823736
151.0,0.4294117647058823,0.47739033879127435,0.3941176470588235,0.39584788646092584
152.0,0.4294117647058823,0.4777200870922876,0.3941176470588235,0.41633535305182723
153.0,0.4352941176470588,0.4085661767984019,0.3941176470588235,0.3747165746347918
154.0,0.4352941176470588,0.38703548617404565,0.4,0.2718647773977618
155.0,0.4352941176470588,0.41445287305447953,0.4,0.4201685112123451
156.0,0.4529411764705882,0.5011325860426945,0.4,0.3250911688751265
157.0,0.4529411764705882,0.49233794372143164,0.4117647058823529,0.3957678626223201
158.0,0.4529411764705882,0.5012879689986451,0.4176470588235294,0.4079685465132934
159.0,0.4588235294117647,0.43991725275637195,0.4176470588235294,0.5592971705448581
160.0,0.4764705882352941,0.5242515243647544,0.4235294117647059,0.4322589310702247
161.0,0.4764705882352941,0.5758033106121411,0.4235294117647059,0.4516134870717319
162.0,0.4764705882352941,0.5247549614202575,0.4235294117647059,0.7024375658945837
163.0,0.4764705882352941,0.5348765241268839,0.4235294117647059,0.4002963089506988
164.0,0.4764705882352941,0.5178797765595757,0.4235294117647059,0.463605968320554
165.0,0.4764705882352941,0.5037194195981735,0.4235294117647059,0.5050177629436228
166.0,0.4764705882352941,0.5466048766304238,0.4235294117647059,0.45735197105415165
167.0,0.4764705882352941,0.5241886221413614,0.4294117647058823,0.4603536583842185
168.0,0.4764705882352941,0.6255707535438041,0.4294117647058823,0.4092321160224109
169.0,0.4764705882352941,0.508243789333631,0.4294117647058823,0.4855916748161492
170.0,0.4764705882352941,0.6976238602890905,0.4294117647058823,0.41787355460108927
171.0,0.4764705882352941,0.5241923365731754,0.4294117647058823,0.3877425948343223
172.0,0.4764705882352941,0.5241948955150744,0.4294117647058823,0.6702514861766015
173.0,0.4764705882352941,0.49706764761547084,0.4352941176470588,0.3815343993121517
174.0,0.4764705882352941,0.5281192767582679,0.4352941176470588,0.41749595457137734
175.0,0.4764705882352941,0.4284646177963135,0.4352941176470588,0.43667149213780954
176.0,0.4764705882352941,0.503375207428267,0.4352941176470588,0.41812359866658316
177.0,0.4764705882352941,0.5232582100833648,0.4352941176470588,0.41038464270618397
178.0,0.4764705882352941,0.5030533602721331,0.4352941176470588,0.4209015092451999
179.0,0.4764705882352941,0.5244228743987636,0.4529411764705882,0.9189001845605314
180.0,0.4764705882352941,0.5246769990614953,0.4529411764705882,0.8781507381858484
181.0,0.4764705882352941,0.5225682107202344,0.4529411764705882,0.5918774311837639
182.0,0.4764705882352941,0.47885775780019907,0.4529411764705882,0.5413795830411945
183.0,0.4764705882352941,0.5229299620562574,0.4529411764705882,0.5025694292702321
184.0,0.4764705882352941,0.4285830798862885,0.4529411764705882,0.6409435709079743
185.0,0.4764705882352941,0.5597071464347961,0.4529411764705882,0.6436311095182207
186.0,0.4823529411764706,0.44717180759709124,0.4529411764705882,0.9247567102648315
187.0,0.4882352941176471,0.4196781148655859,0.4647058823529412,0.4001540114997804
188.0,0.5,0.45189892877104365,0.4764705882352941,0.5222787249477798
189.0,0.5,0.5480247032130064,0.4764705882352941,0.5199690500764614
190.0,0.5,0.5457798491068632,0.4764705882352941,0.5675895240521303
191.0,0.5,0.45223867552160313,0.4764705882352941,0.714856862945921
192.0,0.5058823529411764,0.49210497026046385,0.4764705882352941,0.5315232990597668
193.0,0.5117647058823529,0.4666286145542058,0.4764705882352941,0.5208666460846404
194.0,0.5117647058823529,0.5368324427885394,0.4764705882352941,0.589698344143225
195.0,0.5176470588235295,0.4922969126831134,0.4764705882352941,0.4258679942468495
196.0,0.5294117647058824,0.5772579392857677,0.4764705882352941,0.6072507749090642
197.0,0.5294117647058824,0.49381493357399864,0.4764705882352941,0.5320744954739222
198.0,0.5294117647058824,0.5638370227471106,0.4764705882352941,0.4991463112074667
199.0,0.5294117647058824,0.50392637826751,0.4764705882352941,0.5690186103957633
200.0,0.5294117647058824,0.5772966008077307,0.4764705882352941,0.6579390562601103
201.0,0.5352941176470588,0.5489551548989275,0.4764705882352941,0.5223676653978233
202.0,0.5352941176470588,0.5369565288827125,0.4764705882352941,0.6033662444940512
203.0,0.5352941176470588,0.5478034163875349,0.4764705882352941,0.20202145547493533
204.0,0.5352941176470588,0.5652755767676944,0.4764705882352941,0.6306904192736768
205.0,0.5352941176470588,0.5413391185396853,0.4764705882352941,0.5864967296082867
206.0,0.5352941176470588,0.5831119782445701,0.4764705882352941,0.6575919423470423
207.0,0.5352941176470588,0.5773067128000524,0.4764705882352941,0.3843431297593211
208.0,0.5411764705882353,0.5889190856249203,0.4764705882352941,0.36313308349517726
209.0,0.5411764705882353,0.541591169509398,0.4764705882352941,0.514777960132235
210.0,0.5411764705882353,0.5592027843071294,0.4823529411764706,0.7293214668205374
211.0,0.5470588235294118,0.5609619058675079,0.5,0.5434528876337624
212.0,0.5470588235294118,0.4989633228871885,0.5058823529411764,0.819371682681231
213.0,0.5529411764705883,0.52550582285618,0.5058823529411764,0.7164496996541708
214.0,0.5529411764705883,0.5221808157740965,0.5294117647058824,0.7081496807567638
215.0,0.5529411764705883,0.5512261927284956,0.5294117647058824,0.5386505917121968
216.0,0.5588235294117647,0.5508514498370217,0.5294117647058824,0.503491518016676
217.0,0.5588235294117647,0.40423913284761886,0.5294117647058824,0.5658545506113688
218.0,0.5588235294117647,0.5851155609978381,0.5294117647058824,0.5052252378287575
219.0,0.5705882352941176,0.5677057498699201,0.5294117647058824,0.4930415585235245
220.0,0.5764705882352941,0.6241875611260987,0.5352941176470588,0.5748964508936629
221.0,0.5823529411764706,0.5500459258240166,0.5352941176470588,0.5703412686765912
222.0,0.5882352941176471,0.543228835726663,0.5411764705882353,0.5658436340887363
223.0,0.5882352941176471,0.5700538586785822,0.5411764705882353,0.5790294611576344
224.0,0.5882352941176471,0.5554153911402259,0.5411764705882353,0.37537001733748987
225.0,0.5882352941176471,0.5422386253945891,0.5411764705882353,0.5219248364635094
226.0,0.5882352941176471,0.5580543946075117,0.5470588235294118,0.45430894886603246
227.0,0.5882352941176471,0.576114764716824,0.5470588235294118,0.5979010919812602
228.0,0.5941176470588235,0.5462575073975611,0.5470588235294118,0.5342489766511989
229.0,0.5941176470588235,0.5542700980926923,0.5529411764705883,0.5707985404954383
230.0,0.5941176470588235,0.5770670065324476,0.5529411764705883,0.5775674586629047
231.0,0.6,0.5520205236818906,0.5529411764705883,0.5398522806925022
232.0,0.611764705882353,0.747088767417026,0.5588235294117647,0.6767919891723213
233.0,0.611764705882353,0.65961447655315,0.5588235294117647,0.3550374885015788
234.0,0.6176470588235294,0.6408124857507674,0.5588235294117647,0.5477316205519644
235.0,0.6176470588235294,0.6653592310085743,0.5588235294117647,0.5910237017079828
236.0,0.6176470588235294,0.6655445490217242,0.5588235294117647,0.7530967913075258
237.0,0.6176470588235294,0.6551555090240806,0.5647058823529412,0.07667510818255807
238.0,0.6176470588235294,0.6656289654764711,0.5705882352941176,0.3824551136695266
239.0,0.6176470588235294,0.6495859159023915,0.5705882352941176,0.4088852168817193
240.0,0.6176470588235294,0.6607670187953153,0.5823529411764706,0.5228317689111553
241.0,0.6294117647058823,0.581231549817811,0.5823529411764706,0.5563812443870795
242.0,0.6294117647058823,0.5994887147507463,0.5823529411764706,0.5625002424013259
243.0,0.6294117647058823,0.6257914448939801,0.5823529411764706,0.5632576393040098
244.0,0.6470588235294118,0.6948347160989576,0.5823529411764706,0.5840031569573628
245.0,0.6470588235294118,0.7359336669388137,0.5823529411764706,0.5599341423054498
246.0,0.6470588235294118,0.5993446905486931,0.5882352941176471,0.5623830040010606
247.0,0.6705882352941176,0.6314334041893749,0.5882352941176471,0.5523054496878314
248.0,0.6705882352941176,0.7187034552768634,0.5882352941176471,0.557017931105938
249.0,0.6941176470588235,0.6870630632149656,0.5882352941176471,0.5753032212329623
250.0,0.7,0.742400102858127,0.5882352941176471,0.5542113136615087
251.0,0.7,0.7479039416291595,0.5882352941176471,0.565943252274076
252.0,0.7,0.7326260766874895,0.5882352941176471,0.5841897653762764
253.0,0.7,0.7366687066376645,0.5941176470588235,0.5430742546756132
254.0,0.7,0.7417198634125469,0.5941176470588235,0.6013816638472437
255.0,0.7,0.7421298411916695,0.5941176470588235,0.5637672790784773
256.0,0.7,0.7433378308997076,0.5941176470588235,0.5620027888544036
257.0,0.7,0.7271676611384273,0.5941176470588235,0.5704549801000018
258.0,0.7,0.6886822974378617,0.5941176470588235,0.5546809770129988
259.0,0.7,0.7351565191597351,0.5941176470588235,0.5525062056600356
260.0,0.7,0.7250302398767029,0.6,0.5807825468798871
261.0,0.7,0.7373505278074569,0.6,0.5389538345824076
262.0,0.7,0.7292585983707812,0.611764705882353,0.8160522953462304
263.0,0.7,0.7478955847024303,0.6176470588235294,0.6713527678328768
264.0,0.7058823529411765,0.6741762920095331,0.6176470588235294,0.6771311308486782
265.0,0.7058823529411765,0.7535609662015088,0.6294117647058823,0.585594482553204
266.0,0.7058823529411765,0.6988985671944807,0.6294117647058823,0.5781941640916199
267.0,0.7058823529411765,0.6801646075027177,0.6294117647058823,0.3592488469397069
268.0,0.7058823529411765,0.7043589049185124,0.6470588235294118,0.7111211247969151
269.0,0.7058823529411765,0.6857745262075726,0.6470588235294118,0.6819478742168049
270.0,0.7058823529411765,0.6577388736214487,0.6705882352941176,0.641518977664892
271.0,0.7058823529411765,0.674103639374316,0.6764705882352942,0.5675230318370039
272.0,0.7058823529411765,0.660203811228615,0.7,0.6980603371646312
273.0,0.7058823529411765,0.6576518602457928,0.7,0.744610187054743
274.0,0.7058823529411765,0.658116539026982,0.7,0.685562292512708
275.0,0.7058823529411765,0.7537503186467761,0.7,0.7303241583892245
276.0,0.7058823529411765,0.6607951338839869,0.7,0.7645562444514009
277.0,0.7058823529411765,0.6577087467428416,0.7,0.7362042914579884
278.0,0.7058823529411765,0.6635777135559611,0.7,0.7209740241516108
279.0,0.7058823529411765,0.7198484642884372,0.7,0.7255149697444768
280.0,0.7058823529411765,0.689105173065155,0.7,0.7192187944969479
281.0,0.7058823529411765,0.6576663679099598,0.7,0.7280261656929161
282.0,0.7058823529411765,0.6659920259133956,0.7,0.732577605516592
283.0,0.7058823529411765,0.65887338510292,0.7,0.7471858696040659
284.0,0.7176470588235294,0.765409139207946,0.7,0.7452521888553493
285.0,0.7294117647058823,0.681677958634043,0.7,0.6862708228008142
286.0,0.7294117647058823,0.6814239623641807,0.7058823529411765,0.7337800653410943
287.0,0.7294117647058823,0.6632673013210042,0.7058823529411765,0.6507373310960414
288.0,0.7352941176470589,0.7831893935581504,0.7058823529411765,0.7040158613757667
289.0,0.7411764705882353,0.789139575963486,0.7058823529411765,0.9657193477644369
290.0,0.7647058823529411,0.7067533696301191,0.7058823529411765,0.650651231240809
291.0,0.7647058823529411,0.7301546031176398,0.7058823529411765,0.6813130809510497
292.0,0.7705882352941177,0.4251593913259362,0.7058823529411765,0.6761133716434428
293.0,0.7764705882352941,0.8247374777481357,0.7058823529411765,0.6492226423558387
294.0,0.7764705882352941,0.7285331041126534,0.7058823529411765,0.6616851675796069
295.0,0.7823529411764706,0.5091137336340443,0.7058823529411765,0.6513652414984331
296.0,0.7823529411764706,0.7343058843852727,0.7058823529411765,0.6757644736581798
297.0,0.7941176470588235,0.7689501637528683,0.7117647058823531,0.5175945751248475
298.0,0.7941176470588235,0.76671637282664,0.7117647058823531,0.6377562500460338
299.0,0.7941176470588235,0.7853153592087878,0.7294117647058823,0.6813135704982756
300.0,0.7941176470588235,0.7689624176831933,0.7294117647058823,0.6392006568599095
301.0,0.7941176470588235,0.7915302018397876,0.7470588235294118,0.5496526107992002
302.0,0.7941176470588235,0.7767548216082583,0.7588235294117647,0.0
303.0,0.7941176470588235,0.7951897991835473,0.7647058823529411,0.7838994859534054
304.0,0.7941176470588235,0.8005500510654006,0.7705882352941177,0.9532051622027121
305.0,0.7941176470588235,0.8087451300770032,0.7705882352941177,0.9525509060968953
306.0,0.7941176470588235,0.746023826919326,0.7823529411764706,0.5433545356796411
307.0,0.7941176470588235,0.7665858088317838,0.7941176470588235,0.7739677898617061
308.0,0.7941176470588235,0.8072227157808927,0.7941176470588235,0.8046479431102215
309.0,0.8,0.796958543046663,0.7941176470588235,0.8128212893454342
310.0,0.8,0.8479713760542803,0.7941176470588235,0.748822900523242
311.0,0.8,0.7930397075504882,0.7941176470588235,0.8067245123890987
312.0,0.8,0.7939923864757794,0.7941176470588235,0.785413249400296
313.0,0.8,0.8073596651479504,0.7941176470588235,0.7732102624995865
314.0,0.8,0.7528039418338164,0.7941176470588235,0.7825629125940444
315.0,0.8,0.7934872861492912,0.7941176470588235,0.7658629622181733
316.0,0.8,0.7939335779043424,0.7941176470588235,0.779461692114567
317.0,0.8,0.8479186894472011,0.7941176470588235,0.8099470277575096
318.0,0.8,0.754853790953598,0.7941176470588235,0.8190213025766219
319.0,0.8,0.7987106245269842,0.7941176470588235,0.7709361580590871
320.0,0.8,0.793247789828968,0.7941176470588235,0.7886022302837039
321.0,0.8,0.81046438578252,0.7941176470588235,0.8158459108500177
322.0,0.8,0.7518673278665159,0.7941176470588235,0.7958381524337153
323.0,0.8,0.7936351935220839,0.7941176470588235,0.784941306539831
324.0,0.8117647058823529,0.8252059051399003,0.7941176470588235,0.7705818629814164
325.0,0.8176470588235294,0.9372224201284834,0.8,0.7985042439725388
326.0,0.8176470588235294,0.7134852735421952,0.8,0.7927638880028847
327.0,0.8176470588235294,0.7931941386486885,0.8,0.7990467531233789
328.0,0.8176470588235294,0.865506747376491,0.8,0.7977248090912501
329.0,0.8176470588235294,0.809438573074849,0.8,0.7932683267464283
330.0,0.8176470588235294,0.7582033404050356,0.8,0.7944188651155837
331.0,0.8176470588235294,0.7695444009254024,0.8,0.7896768646400099
332.0,0.8176470588235294,0.8654246466113912,0.8,0.8068869776572336
333.0,0.8176470588235294,0.8331421031057289,0.8,0.7899786560482851
334.0,0.8176470588235294,0.6892088247218743,0.8,0.7952640805684287
335.0,0.8176470588235294,0.8062735264093266,0.8,0.8087665629795091
336.0,0.8176470588235294,0.8058390663918221,0.8,0.7949542749833904
337.0,0.8176470588235294,0.6943485855775992,0.8,0.7931598660160053
338.0,0.8176470588235294,0.7362622606315554,0.8,0.79928783985355
339.0,0.8176470588235294,0.7884472695357766,0.8,0.7977148248633599
340.0,0.8176470588235294,0.8004297442127779,0.8,0.7576325838159116
341.0,0.8176470588235294,0.7951433511693591,0.8,0.8095315954338822
342.0,0.8176470588235294,0.7085134257766951,0.8,0.7927521723428566
343.0,0.8176470588235294,0.7354075123393704,0.8058823529411765,0.7642219185764568
344.0,0.8176470588235294,0.7695592265855483,0.8176470588235294,0.8431886652674436
345.0,0.8235294117647058,0.7761230623700902,0.8176470588235294,0.9416585395006358
346.0,0.8235294117647058,0.7798513966704267,0.8176470588235294,0.7925909260101403
347.0,0.8235294117647058,0.7752670656372495,0.8176470588235294,0.9459695860271209
348.0,0.8235294117647058,0.823069664080175,0.8176470588235294,0.8739138299997957
349.0,0.8235294117647058,0.8482171685521437,0.8176470588235294,0.7606072218264258
350.0,0.8235294117647058,0.8104447027657026,0.8176470588235294,0.6090896115419429
351.0,0.8235294117647058,0.7990737857037201,0.8176470588235294,0.8162766388145287
352.0,0.8235294117647058,0.7634211935502205,0.8176470588235294,0.8232447520671355
353.0,0.8235294117647058,0.7759112734632302,0.8176470588235294,0.6992457786001133
354.0,0.8235294117647058,0.8715172895282864,0.8176470588235294,0.8255819592548539
355.0,0.8235294117647058,0.7904480409272044,0.8176470588235294,0.7060364138646299
356.0,0.8235294117647058,0.8391827430993911,0.8176470588235294,0.8065779747957169
357.0,0.8235294117647058,0.7754586648419438,0.8176470588235294,0.8136809353485441
358.0,0.8235294117647058,0.7758883881045687,0.8235294117647058,0.7708632172166993
359.0,0.8235294117647058,0.77580996982939,0.8235294117647058,0.7356501952254028
360.0,0.8235294117647058,0.775812035279163,0.8235294117647058,0.8489596601692487
361.0,0.8235294117647058,0.7757582295966067,0.8235294117647058,0.5556147544807927
362.0,0.8235294117647058,0.9541322923850709,0.8235294117647058,0.9767417253975045
363.0,0.8235294117647058,0.7753550775100467,0.8235294117647058,0.9274731863232627
364.0,0.8235294117647058,0.8410627192790393,0.8235294117647058,0.7886565932995625
365.0,0.8235294117647058,0.8718848064974837,0.8235294117647058,0.8508747911919218
366.0,0.8235294117647058,0.7601330521964363,0.8235294117647058,0.7572485646905759
367.0,0.8294117647058824,0.7815191144170746,0.8235294117647058,1.0
368.0,0.8470588235294118,0.7989300998571685,0.8235294117647058,0.6450292027592146
369.0,0.8588235294117647,0.8985984185289994,0.8235294117647058,0.7496724652667953
370.0,0.8588235294117647,0.8107027087207701,0.8235294117647058,0.8329823379357589
371.0,0.9058823529411764,0.8577966914919423,0.8235294117647058,0.8674718378040805
372.0,0.9058823529411764,0.9543575356966721,0.8235294117647058,0.9907412952381961
373.0,0.9176470588235294,0.8701526699672423,0.8235294117647058,0.8363581335059292
374.0,0.9176470588235294,0.8695988157341661,0.8235294117647058,0.8167873525854871
375.0,0.9176470588235294,0.9002319655635316,0.8235294117647058,0.8457946829893738
376.0,0.9294117647058824,0.8820242022653388,0.8235294117647058,0.9947250144487018
377.0,0.9352941176470588,0.8871654750857497,0.8235294117647058,0.7750948278490407
378.0,0.9470588235294116,0.9526364648168293,0.8235294117647058,0.7118514552213279
379.0,0.9470588235294116,0.9042974782211757,0.8235294117647058,0.6385721286904308
380.0,0.9705882352941176,0.9997044591718213,0.8294117647058824,0.7758058517942287
381.0,0.9705882352941176,0.9223386590261987,0.8294117647058824,0.7442264311937077
382.0,0.9705882352941176,0.9230706806808596,0.8411764705882353,0.7594908114372388
383.0,0.9882352941176472,0.940067011536228,0.8470588235294118,0.8145599503056088
384.0,0.9941176470588236,0.9458176394076473,0.8470588235294118,0.800915711405237
385.0,0.9941176470588236,0.9459924686923911,0.8588235294117647,0.8098817588877953
386.0,1.0,1.0,0.976470588235294,0.7442636163296411
387.0,1.0,0.9565551424070249,0.9823529411764704,0.791401534315173
388.0,1.0,1.0,0.9941176470588236,1.0
389.0,1.0,1.0,0.9941176470588236,0.9636636050937446
390.0,1.0,1.0,0.9941176470588236,0.9985599036832978
391.0,1.0,1.0,1.0,0.9708002456326101
392.0,1.0,1.0,1.0,0.9688205323637399
393.0,1.0,1.0,1.0,0.931180842431141
394.0,1.0,0.9616692113537038,1.0,1.0
395.0,1.0,0.9782880762383495,1.0,1.0
396.0,1.0,1.0,1.0,1.0
397.0,1.0,0.9534899270534578,1.0,1.0
398.0,1.0,1.0,1.0,0.957109899259588
399.0,1.0,0.9578043669449625,1.0,1.0
400.0,1.0,0.9518058953267247,1.0,0.9539709783033685
401.0,1.0,0.9730559469973408,1.0,1.0
402.0,1.0,1.0,1.0,1.0
403.0,1.0,0.992388102785522,1.0,0.9497184731787846
404.0,1.0,0.9590475643819169,1.0,0.9490244234755223
405.0,1.0,0.9643153230226603,1.0,0.9523134703570968
406.0,1.0,1.0,1.0,1.0
407.0,1.0,0.9520255180462103,1.0,0.9613993001381189
408.0,1.0,0.9606815406587469,1.0,0.9726798844250218
409.0,1.0,0.9945268045085978,1.0,1.0
410.0,1.0,1.0,1.0,0.9670222828016766
411.0,1.0,1.0,1.0,0.980744502775967
412.0,1.0,0.9519490249436198,1.0,0.9951373136787973
413.0,1.0,0.958894473507673,1.0,0.9393218026829943
414.0,1.0,1.0,1.0,1.0
415.0,1.0,0.9524854775289159,1.0,1.0
416.0,1.0,0.959521188193419,1.0,0.691120568599701
417.0,1.0,1.0,1.0,1.0
418.0,1.0,1.0,1.0,1.0
419.0,1.0,0.9615489880634731,1.0,0.9773034880876394
420.0,1.0,1.0,1.0,0.9401652284669065
421.0,1.0,0.9525261263931453,1.0,1.0
422.0,1.0,1.0,1.0,1.0
423.0,1.0,0.951917641550382,1.0,0.9767811938872615
424.0,1.0,0.9540943162482276,1.0,0.9541236260187982
425.0,1.0,0.9523276236415616,1.0,1.0
426.0,1.0,0.9949722740472386,1.0,0.976719108648225
427.0,1.0,1.0,1.0,0.9781731184776283
428.0,1.0,0.9625779615099702,1.0,0.9851947498604103
429.0,1.0,0.952308205739385,1.0,0.9783176976477541
430.0,1.0,0.9527454443173664,1.0,0.9556034676582215
431.0,1.0,1.0,1.0,1.0
432.0,1.0,0.9519869003935908,1.0,1.0
433.0,1.0,0.9520179799178525,1.0,0.9655620011000356
434.0,1.0,0.9880119167239685,1.0,0.9510415134251646
435.0,1.0,0.9520521257233979,1.0,1.0
436.0,1.0,0.9540299979600534,1.0,0.9834294412238087
437.0,1.0,0.9551710139411431,1.0,0.5431841597172989
438.0,1.0,1.0,1.0,0.952406076687645
439.0,1.0,0.9524181571488435,1.0,1.0
440.0,1.0,1.0,1.0,1.0
441.0,1.0,1.0,1.0,1.0
442.0,1.0,1.0,1.0,0.9586287906524015
443.0,1.0,0.981282190377494,1.0,1.0
444.0,1.0,0.9783297471728714,1.0,0.9862042443922718
445.0,1.0,0.9621886209568935,1.0,1.0
446.0,1.0,0.9517910941715197,1.0,0.75119429160205
447.0,1.0,1.0,1.0,0.9790657659078352
448.0,1.0,0.9519097878027151,1.0,0.9597037936157873
449.0,1.0,0.9518040382441395,1.0,1.0
450.0,1.0,1.0,1.0,0.9745725767633017
451.0,1.0,0.9948513350507238,1.0,1.0
452.0,1.0,0.9524987983367139,1.0,0.9570912353063566
453.0,1.0,0.9518781255003611,1.0,1.0
454.0,1.0,0.9682886924379832,1.0,0.9749680803306393
455.0,1.0,0.9655205795304982,1.0,0.9614967617262571
456.0,1.0,1.0,1.0,1.0
457.0,1.0,0.9739358315699151,1.0,0.961555224291784
458.0,1.0,1.0,1.0,0.9549630102370579
459.0,1.0,0.9791953556492494,1.0,0.9348876692601922
460.0,1.0,1.0,1.0,0.9857273032201674
461.0,1.0,0.9786576785203583,1.0,0.9637054030785946
462.0,1.0,1.0,1.0,0.9511112427686903
463.0,1.0,0.9565309660236274,1.0,0.9975811932229252
464.0,1.0,0.9519049679213019,1.0,0.96137235879973
465.0,1.0,1.0,1.0,0.9464887630507002
466.0,1.0,0.9591415913554525,1.0,1.0
467.0,1.0,0.9535250335767353,1.0,0.941413423065637
468.0,1.0,0.9518216361418803,1.0,0.9717668925167068
469.0,1.0,0.9831121748882504,1.0,1.0
470.0,1.0,0.9518286261165737,1.0,0.9760795778050688
471.0,1.0,1.0,1.0,1.0
472.0,1.0,1.0,1.0,0.9723379385319351
473.0,1.0,1.0,1.0,0.9547008823861225
474.0,1.0,1.0,1.0,1.0
475.0,1.0,0.9782061432330333,1.0,0.9579956750255063
476.0,1.0,1.0,1.0,1.0
477.0,1.0,0.9603167447689482,1.0,1.0
478.0,1.0,1.0,1.0,0.9653599210765388
479.0,1.0,0.9726606885477491,1.0,0.25236536632509404
480.0,1.0,1.0,1.0,0.9550245357708187
481.0,1.0,0.994547211352057,1.0,0.951603470955454
482.0,1.0,0.984058255538925,1.0,0.9358968314367826
483.0,1.0,0.9863102496919378,1.0,0.9453008133134512
484.0,1.0,0.9517685545023689,1.0,1.0
485.0,1.0,0.9770317134054276,1.0,0.8672011355648188
486.0,1.0,1.0,1.0,0.9406583627692
487.0,1.0,0.9895359338446303,1.0,0.9544096149224262
488.0,1.0,1.0,1.0,1.0
489.0,1.0,1.0,1.0,1.0
490.0,1.0,0.9519856456541811,1.0,0.9502343875212358
491.0,1.0,0.956134411364709,1.0,1.0
492.0,1.0,0.9909226177706202,1.0,1.0
493.0,1.0,0.9576652066123909,1.0,1.0
494.0,1.0,0.9796115714775617,1.0,0.9659092014612451
495.0,1.0,0.9730886351631319,1.0,0.9745206782969298
496.0,1.0,0.9518929848958378,1.0,1.0
497.0,1.0,0.9635992296131526,1.0,0.9607247963062321
498.0,1.0,0.9679247106259907,1.0,0.955974296190137
499.0,1.0,0.9674651804238139,1.0,0.9800159079696251
500.0,1.0,0.9689198343747742,1.0,1.0
501.0,1.0,1.0,1.0,0.853788318298352
502.0,1.0,1.0,1.0,1.0
503.0,1.0,1.0,1.0,0.9950862973959824
504.0,1.0,0.9724464470707799,1.0,0.967064728910681
505.0,1.0,0.9518849862769366,1.0,0.9512967551162401
506.0,1.0,1.0,1.0,1.0
507.0,1.0,0.9524071544887389,1.0,0.9649471768455977
508.0,1.0,0.9636671695036569,1.0,0.8178619474810291
509.0,1.0,1.0,1.0,0.9930904349854521
510.0,1.0,0.9865348179056053,1.0,1.0
511.0,1.0,0.9658691776258104,1.0,1.0
512.0,1.0,0.9883305532184703,1.0,1.0
513.0,1.0,0.9529476341622007,1.0,0.8353078269156236
514.0,1.0,0.9545109301676169,1.0,0.937000461874359
515.0,1.0,1.0,1.0,0.9464966293118198
516.0,1.0,1.0,1.0,0.8044611002599561
517.0,1.0,0.961106499231331,1.0,0.9661629627459218
518.0,1.0,0.9586563318320798,1.0,0.8184586492334658
519.0,1.0,0.9695663641343129,1.0,0.9529861956823693
520.0,1.0,1.0,1.0,1.0
521.0,1.0,0.9518203834623484,1.0,1.0
522.0,1.0,0.9609034781417854,1.0,0.9861588278275843
523.0,1.0,0.9790088144098397,1.0,0.9631467321437321
524.0,1.0,0.9520987541192975,1.0,0.7611164892821588
525.0,1.0,0.9571271446340404,1.0,1.0
526.0,1.0,0.9569691925112078,1.0,0.9689800494916856


==> fig/out_err/SVR_PolyKernel_learn.csv <==
train size,train mean,train std,test mean,test std,fit time mean,fit time std
0.1,0.9754325064993182,0.005573042669790871,0.6822184660617282,0.02275082288400478,0.0024277448654174806,0.0006992436489528339
0.15000000000000002,0.9758973518516523,0.0030104352072906305,0.7146395302893623,0.03749096385346515,0.002987194061279297,0.00017276251142636653
0.2,0.971628917135537,0.008560423586385034,0.7540759045741612,0.034493917277957704,0.004224133491516113,0.00022300484185930612
0.25,0.9699907822668742,0.009082736669638866,0.7727213177370349,0.048850432065265285,0.0054989814758300785,0.00025331199746359917
0.30000000000000004,0.9694510553959391,0.00704065484146862,0.8079421844131508,0.03824117925494989,0.007953262329101563,0.00047061843308476246
0.35,0.9683558300178632,0.0049310961768945566,0.8381681224630773,0.029213167457352994,0.010484814643859863,0.0006154037645980222
0.4,0.9700179479886076,0.004915366415331749,0.8416797985020587,0.0274717844473108,0.013288593292236328,0.000923464575733032
0.45000000000000007,0.9690971157387409,0.006326718889507338,0.8546126122405946,0.01654249106274801,0.017937564849853517,0.004413770047513058
0.5,0.9684302562487757,0.005171625125720411,0.8560416171979339,0.01699622130160884,0.019238781929016114,0.001225385180682305
0.55,0.9681704275637832,0.005328974515289779,0.8566754239119817,0.01592002638363173,0.022223424911499024,0.0012320873006773504
0.6,0.9676396079500413,0.00497884422997105,0.8661768793242315,0.018570707663165837,0.02631964683532715,0.0015379229030600646
0.65,0.9678310806593935,0.004469638462559336,0.8711294612187185,0.021800464622391935,0.03004753589630127,0.002495045869812167
0.7000000000000001,0.9672244371165339,0.004272813260556348,0.8665910411080991,0.02958345043515091,0.03744354248046875,0.007467019338472159
0.75,0.9664786214637975,0.003913864220951658,0.8707002577945044,0.028243007585253836,0.038182640075683595,0.0021070118825517793
0.8,0.9652905674039662,0.003615374539118122,0.8825773799483295,0.04073794895783926,0.044135546684265135,0.002469421333544855
0.85,0.964248628239217,0.003897219314883565,0.8831477232244243,0.048413253142543834,0.04855501651763916,0.0018318512366452002
0.9,0.9641348361798814,0.0030323863008714902,0.876867666434487,0.05270565235762688,0.05334227085113526,0.0026110598629174647


==> fig/out_err/SVR_RBFKernel_example.csv <==
FF idx,train true,train predicted,test true,test predicted
0.0,0.023529411764705882,0.04964781722002509,0.011764705882352941,0.04049604475135349
1.0,0.023529411764705882,0.05036480492254791,0.023529411764705882,0.043485080845945934
2.0,0.023529411764705882,0.050654419665728256,0.023529411764705882,0.0500967219075209
3.0,0.023529411764705882,0.04930917482099262,0.023529411764705882,0.04742928689493364
4.0,0.029411764705882356,0.04420304530796171,0.023529411764705882,0.050096311458497245
5.0,0.029411764705882356,0.056106190203535466,0.029411764705882356,0.05649620548353118
6.0,0.047058823529411764,0.07401975833179408,0.029411764705882356,0.04442792548327912
7.0,0.047058823529411764,0.06916211436380848,0.029411764705882356,0.0572962303378568
8.0,0.10588235294117647,0.13261271752499626,0.029411764705882356,0.05684232556745439
9.0,0.1588235294117647,0.14783228196599796,0.029411764705882356,0.06137138172274015
10.0,0.1588235294117647,0.14852608925055144,0.047058823529411764,0.0683529022572179
11.0,0.16470588235294115,0.1913616488456904,0.047058823529411764,0.0651361586194813
12.0,0.16470588235294115,0.19165337255383819,0.047058823529411764,0.07040358984287842
13.0,0.2058823529411765,0.19727768633284637,0.047058823529411764,0.06811098099378499
14.0,0.2058823529411765,0.2240423727904125,0.047058823529411764,0.06972896586392074
15.0,0.2058823529411765,0.20079213528653395,0.047058823529411764,0.06870334342293594
16.0,0.2058823529411765,0.198929300816593,0.052941176470588235,0.7755346914813278
17.0,0.2058823529411765,0.20105114971972327,0.10588235294117647,0.35958546294691995
18.0,0.2058823529411765,0.20173080796707593,0.10588235294117647,0.1338158796390404
19.0,0.2058823529411765,0.1971573318536881,0.1352941176470588,0.761382275666417
20.0,0.2058823529411765,0.19886187461400984,0.1588235294117647,0.14259701299014294
21.0,0.21176470588235294,0.23828399640593306,0.1588235294117647,0.14723375687023932
22.0,0.21176470588235294,0.23857778027683135,0.1588235294117647,0.14673085120824514
23.0,0.21176470588235294,0.23817243826982315,0.1588235294117647,0.14931478890283312
24.0,0.21176470588235294,0.23872232088503986,0.1588235294117647,0.15274915572565584
25.0,0.21176470588235294,0.238247236065107,0.1588235294117647,0.15019983825851058
26.0,0.21176470588235294,0.1850814597204904,0.16470588235294115,0.18921085117943193
27.0,0.21176470588235294,0.23857729127703547,0.16470588235294115,0.23835243104280301
28.0,0.21176470588235294,0.23551249474968644,0.16470588235294115,0.19415805633656047
29.0,0.21176470588235294,0.2107122621091288,0.16470588235294115,0.1840402178893552
30.0,0.21176470588235294,0.23850695642156583,0.18235294117647055,0.17083007341741985
31.0,0.21176470588235294,0.2379261181268852,0.2058823529411765,0.2445239704358862
32.0,0.21176470588235294,0.2310892708834884,0.2058823529411765,0.28707460261699014
33.0,0.21764705882352944,0.23356390373731228,0.21176470588235294,0.20122298991931442
34.0,0.21764705882352944,0.24199231681119893,0.21176470588235294,0.25000052590506194
35.0,0.2235294117647059,0.2432891006207515,0.21176470588235294,0.20196557569567192
36.0,0.2235294117647059,0.24657417693132883,0.21176470588235294,0.22357661764606218
37.0,0.2235294117647059,0.23837065973348748,0.21176470588235294,0.2344921384761286
38.0,0.22941176470588234,0.25439214221105444,0.21176470588235294,0.23923146627314446
39.0,0.22941176470588234,0.23616675974332946,0.21176470588235294,0.2007215083022224
40.0,0.22941176470588234,0.2433100380946912,0.21764705882352944,0.2367094581546148
41.0,0.22941176470588234,0.23955540771622158,0.21764705882352944,0.22727629185748321
42.0,0.22941176470588234,0.25599031584748355,0.21764705882352944,0.26068905190563074
43.0,0.22941176470588234,0.24074174784874935,0.21764705882352944,0.23507103062794688
44.0,0.22941176470588234,0.2460699791178344,0.21764705882352944,0.2650350219804572
45.0,0.22941176470588234,0.2519675716282587,0.21764705882352944,0.25591703545186245
46.0,0.2352941176470588,0.2112155889521607,0.2235294117647059,0.2493290549354013
47.0,0.2352941176470588,0.2544881764914862,0.2235294117647059,0.27749109292957086
48.0,0.2352941176470588,0.2600725748504387,0.2235294117647059,0.25592214215522824
49.0,0.2352941176470588,0.26182766441040284,0.2235294117647059,0.25879787851560326
50.0,0.2352941176470588,0.2085592014663507,0.22941176470588234,0.23525284971116184
51.0,0.2352941176470588,0.25202523628471707,0.22941176470588234,0.25896841540398663
52.0,0.2352941176470588,0.26205217364715444,0.22941176470588234,0.24280343010492883
53.0,0.2352941176470588,0.24910928531527976,0.22941176470588234,0.25030722408131795
54.0,0.2411764705882353,0.2657497236203294,0.2352941176470588,0.2550317733824185
55.0,0.2411764705882353,0.24047730761916836,0.2352941176470588,0.2146535995373261
56.0,0.2411764705882353,0.2514164300302996,0.2352941176470588,0.2092484421824003
57.0,0.24705882352941175,0.27370188581014354,0.2352941176470588,0.2500784128338149
58.0,0.24705882352941175,0.2662736801649164,0.2352941176470588,0.24753331323058342
59.0,0.2529411764705882,0.2594775803674604,0.2411764705882353,0.27509148867843763
60.0,0.2529411764705882,0.2603696410109433,0.2411764705882353,0.5060640567882049
61.0,0.2529411764705882,0.2617781537408378,0.2411764705882353,0.26877681481280064
62.0,0.2529411764705882,0.2354239640242835,0.2411764705882353,0.2907583766810032
63.0,0.2529411764705882,0.25763959184911356,0.2411764705882353,0.24848560116695884
64.0,0.2529411764705882,0.2662447907715595,0.2411764705882353,0.2634655345928802
65.0,0.2529411764705882,0.2605847014028775,0.2411764705882353,0.2547234537758048
66.0,0.25882352941176473,0.23208808317042046,0.2411764705882353,0.24897158052507623
67.0,0.25882352941176473,0.26912431336173637,0.24705882352941175,0.2966404801826136
68.0,0.25882352941176473,0.256693726737961,0.24705882352941175,0.27223557023673867
69.0,0.25882352941176473,0.36630883840205364,0.24705882352941175,0.2745736816547526
70.0,0.2647058823529412,0.27502745439198106,0.24705882352941175,0.27721325248063977
71.0,0.2647058823529412,0.23813057073678184,0.24705882352941175,0.25627648170211376
72.0,0.2647058823529412,0.2916194505805713,0.24705882352941175,0.2730622975745258
73.0,0.27058823529411763,0.24389421372426356,0.2529411764705882,0.2337463954469019
74.0,0.27058823529411763,0.29755527273859084,0.2529411764705882,0.25661768013833475
75.0,0.27058823529411763,0.2610210838163243,0.2529411764705882,0.2566771835012105
76.0,0.27058823529411763,0.26671523741418407,0.25882352941176473,0.3733012337550896
77.0,0.27058823529411763,0.27158201282397415,0.25882352941176473,0.4176422938113567
78.0,0.27058823529411763,0.2635754920630843,0.25882352941176473,0.3625595605884283
79.0,0.27058823529411763,0.25474183615211576,0.25882352941176473,0.24431123982307795
80.0,0.27058823529411763,0.25027845390842174,0.2647058823529412,0.259605670987217
81.0,0.2764705882352941,0.30327945372830073,0.27058823529411763,0.25241139998537965
82.0,0.2823529411764706,0.2666180524575824,0.27058823529411763,0.2778630429021015
83.0,0.2823529411764706,0.30939503692754855,0.27058823529411763,0.3332587137527833
84.0,0.2823529411764706,0.303840656521356,0.2764705882352941,0.27500947029490685
85.0,0.3,0.3188439986416568,0.2823529411764706,0.2605261115608247
86.0,0.3,0.3269201745543564,0.2823529411764706,0.6274754430822305
87.0,0.3,0.3236542921769432,0.28823529411764703,0.40673729047773666
88.0,0.3,0.32633651084812015,0.3,0.2971079404153816
89.0,0.3,0.3265296048633551,0.3,0.32469155459355603
90.0,0.3,0.31855602529693944,0.3,0.4761675043670718
91.0,0.3,0.27313822951438416,0.3,0.32746896053174124
92.0,0.3,0.273145804907228,0.3,0.31887507810919685
93.0,0.3058823529411765,0.33250112997554554,0.3,0.4185698303901836
94.0,0.3235294117647059,0.29720955209883726,0.3058823529411765,0.24901882156774446
95.0,0.32941176470588235,0.3457168388911759,0.3058823529411765,0.3502497032835161
96.0,0.32941176470588235,0.3482899936035148,0.3117647058823529,0.2769740413174763
97.0,0.3352941176470588,0.3617778615963921,0.3117647058823529,0.28662252591869497
98.0,0.3352941176470588,0.8232437371142223,0.3117647058823529,0.7958467711741153
99.0,0.3352941176470588,0.8254258167643951,0.3117647058823529,0.24257129752918
100.0,0.3470588235294117,0.3202049331066745,0.3176470588235294,0.3637876461759351
101.0,0.3470588235294117,0.3513602655799298,0.3176470588235294,0.42203350508390314
102.0,0.35294117647058826,0.3726426589027089,0.3235294117647059,0.3486462895562659
103.0,0.35294117647058826,0.32604526013797097,0.3235294117647059,0.307941833464394
104.0,0.35294117647058826,0.34151209272817756,0.3352941176470588,0.29392615696811664
105.0,0.35294117647058826,0.36213512289064437,0.3352941176470588,0.83418669124193
106.0,0.3647058823529412,0.39278865331333623,0.3470588235294117,0.6346509484137811
107.0,0.3647058823529412,0.390085081562515,0.35294117647058826,0.38028970147181074
108.0,0.3647058823529412,0.3709471134668075,0.35294117647058826,0.3396267324736467
109.0,0.3647058823529412,0.37931591755158794,0.3588235294117647,0.37941100467311895
110.0,0.3705882352941177,0.3874103638395823,0.3588235294117647,0.39044445272573275
111.0,0.3705882352941177,0.39724430901973956,0.3647058823529412,0.40665366107128664
112.0,0.3705882352941177,0.37788325962504926,0.3647058823529412,0.4071758700651066
113.0,0.3705882352941177,0.37621749255622206,0.3647058823529412,0.39534883235267365
114.0,0.3705882352941177,0.38731411942085264,0.3647058823529412,0.3899764789902467
115.0,0.3705882352941177,0.3970881866796754,0.3647058823529412,0.40753168875438006
116.0,0.3705882352941177,0.41070732746835437,0.3647058823529412,0.39995637040665194
117.0,0.3764705882352941,0.403031817435899,0.3647058823529412,0.38654358466389804
118.0,0.3764705882352941,0.40348377553337006,0.3705882352941177,0.39251835199521873
119.0,0.3764705882352941,0.3927578430906941,0.3705882352941177,0.4120785295986328
120.0,0.3764705882352941,0.3925085931405582,0.3705882352941177,0.42315018163865814
121.0,0.3764705882352941,0.39392367624265595,0.3764705882352941,0.679106340748586
122.0,0.3764705882352941,0.4029869100018191,0.3764705882352941,0.4067783426646797
123.0,0.3764705882352941,0.40306333016985296,0.3764705882352941,0.4048866724548558
124.0,0.38235294117647056,0.4089681566984863,0.3764705882352941,0.38503780433492685
125.0,0.38235294117647056,0.4089426845061054,0.3764705882352941,0.33397510775746214
126.0,0.38235294117647056,0.37284699777177854,0.3764705882352941,0.43511135494676817
127.0,0.38235294117647056,0.40913579598236083,0.3764705882352941,0.43605178467485095
128.0,0.38235294117647056,0.4090086475443083,0.3764705882352941,0.4297680035540543
129.0,0.38235294117647056,0.3956452710154712,0.3764705882352941,0.4037215531442975
130.0,0.38235294117647056,0.3861334613065191,0.38235294117647056,0.4561794667821225
131.0,0.38235294117647056,0.39399717025304754,0.38235294117647056,0.4766320060979291
132.0,0.3882352941176471,0.415017733780341,0.38235294117647056,0.48309173245073855
133.0,0.3882352941176471,0.41327017541801137,0.38235294117647056,0.5043128369238292
134.0,0.3882352941176471,0.41348284404711055,0.38235294117647056,0.41905498506697014
135.0,0.3941176470588235,0.4039100674291126,0.38235294117647056,0.5894842798755738
136.0,0.3941176470588235,0.4075754502881741,0.38235294117647056,0.42009126552649767
137.0,0.3941176470588235,0.41592536294306715,0.38235294117647056,0.48113348079298157
138.0,0.3941176470588235,0.42070915762009475,0.38235294117647056,0.38547375701432995
139.0,0.3941176470588235,0.4208287448120921,0.38235294117647056,0.41015372892749935
140.0,0.4,0.41323855607227344,0.38235294117647056,0.5034187455701341
141.0,0.4,0.42662268928272995,0.38235294117647056,0.4504981648538332
142.0,0.4,0.3731219265046924,0.38235294117647056,0.38170051111076025
143.0,0.4,0.3716206322558473,0.38235294117647056,0.4141466612000392
144.0,0.4,0.390163332210022,0.3882352941176471,0.418179274104694
145.0,0.4058823529411765,0.45262402136288327,0.3882352941176471,0.3639688185580343
146.0,0.4235294117647059,0.39654748630148656,0.3882352941176471,0.44175193688512515
147.0,0.4235294117647059,0.4499242577649748,0.3882352941176471,0.38596804349114383
148.0,0.4235294117647059,0.4121552168667988,0.3941176470588235,0.3780595450189641
149.0,0.4235294117647059,0.4501320224936288,0.3941176470588235,0.38742333191344613
150.0,0.4294117647058823,0.41091710447474544,0.3941176470588235,0.35697820658348933
151.0,0.4294117647058823,0.45621145482233694,0.3941176470588235,0.3836634354469143
152.0,0.4294117647058823,0.4561150398539182,0.3941176470588235,0.40101864455763925
153.0,0.4352941176470588,0.4379897958198614,0.3941176470588235,0.41868778575215904
154.0,0.4352941176470588,0.4085194763669421,0.4,0.3841113608087793
155.0,0.4352941176470588,0.40861854760206784,0.4,0.40018654533507086
156.0,0.4529411764705882,0.480044330688598,0.4,0.32959245648227176
157.0,0.4529411764705882,0.47332938514407474,0.4117647058823529,0.406003185556734
158.0,0.4529411764705882,0.47982860997524346,0.4176470588235294,0.4144174158763645
159.0,0.4588235294117647,0.4320364224819726,0.4176470588235294,0.6031207673534897
160.0,0.4764705882352941,0.5034760032640956,0.4235294117647059,0.4366703763975105
161.0,0.4764705882352941,0.5750773813014652,0.4235294117647059,0.4479075588989295
162.0,0.4764705882352941,0.5035749563383386,0.4235294117647059,0.7110535222906982
163.0,0.4764705882352941,0.651588821653818,0.4235294117647059,0.4344192537156253
164.0,0.4764705882352941,0.494893569274634,0.4235294117647059,0.49070234691704395
165.0,0.4764705882352941,0.44966310770366513,0.4235294117647059,0.4891584972255639
166.0,0.4764705882352941,0.563429910406222,0.4235294117647059,0.42856192091184286
167.0,0.4764705882352941,0.5032501449630175,0.4294117647058823,0.4314231259222053
168.0,0.4764705882352941,0.6991467646521831,0.4294117647058823,0.40833718864305746
169.0,0.4764705882352941,0.5030540971679981,0.4294117647058823,0.4749717091800266
170.0,0.4764705882352941,0.7422134994059725,0.4294117647058823,0.42943182191343077
171.0,0.4764705882352941,0.5029803128536922,0.4294117647058823,0.4255294814633891
172.0,0.4764705882352941,0.5031680300632597,0.4294117647058823,0.7273019579921519
173.0,0.4764705882352941,0.45928637685243634,0.4352941176470588,0.39121311006293435
174.0,0.4764705882352941,0.5028411781540806,0.4352941176470588,0.40194724674692067
175.0,0.4764705882352941,0.44944392323887516,0.4352941176470588,0.39648288729171866
176.0,0.4764705882352941,0.4768361858768374,0.4352941176470588,0.44476530720783447
177.0,0.4764705882352941,0.49756354874883113,0.4352941176470588,0.43001306763305513
178.0,0.4764705882352941,0.4768826668621563,0.4352941176470588,0.4025963116547642
179.0,0.4764705882352941,0.5029427025455048,0.4529411764705882,0.6773635175062375
180.0,0.4764705882352941,0.5032547874328593,0.4529411764705882,0.6578853545096459
181.0,0.4764705882352941,0.49906526740615753,0.4529411764705882,0.5117523740071463
182.0,0.4764705882352941,0.4520424561742217,0.4529411764705882,0.49085730040690884
183.0,0.4764705882352941,0.5035133863787941,0.4529411764705882,0.47433599057694764
184.0,0.4764705882352941,0.4499461304793132,0.4529411764705882,0.57602744064849
185.0,0.4764705882352941,0.5602354860306432,0.4529411764705882,0.5357847784061458
186.0,0.4823529411764706,0.45538835853209425,0.4529411764705882,0.6720658368883191
187.0,0.4882352941176471,0.39892112538943714,0.4647058823529412,0.42558465282731794
188.0,0.5,0.4733676250835107,0.4764705882352941,0.49905162609647225
189.0,0.5,0.5234611480392716,0.4764705882352941,0.4957442805667943
190.0,0.5,0.526961824601217,0.4764705882352941,0.5352820186688595
191.0,0.5,0.47316519148968406,0.4764705882352941,0.76119567937798
192.0,0.5058823529411764,0.4991532542256665,0.4764705882352941,0.5097705467951966
193.0,0.5117647058823529,0.47808085703204795,0.4764705882352941,0.49766216553905174
194.0,0.5117647058823529,0.515956913365724,0.4764705882352941,0.6672231494004252
195.0,0.5176470588235295,0.4908975736558294,0.4764705882352941,0.4510798240334041
196.0,0.5294117647058824,0.5561386611907246,0.4764705882352941,0.5972898420330178
197.0,0.5294117647058824,0.5028050660688831,0.4764705882352941,0.6696746198379667
198.0,0.5294117647058824,0.549922947565836,0.4764705882352941,0.4737945532212383
199.0,0.5294117647058824,0.5023546814608814,0.4764705882352941,0.5387854043929218
200.0,0.5294117647058824,0.5518627092470625,0.4764705882352941,0.7233952165013217
201.0,0.5352941176470588,0.5451414705753436,0.4764705882352941,0.5057852810451312
202.0,0.5352941176470588,0.5112071029710153,0.4764705882352941,0.6918742962702805
203.0,0.5352941176470588,0.5257205027802873,0.4764705882352941,0.09213476933583975
204.0,0.5352941176470588,0.561829400759607,0.4764705882352941,0.6822592907565054
205.0,0.5352941176470588,0.5407699112438247,0.4764705882352941,0.5632819311391762
206.0,0.5352941176470588,0.5616683664218581,0.4764705882352941,0.720674691028356
207.0,0.5352941176470588,0.5549173812900843,0.4764705882352941,0.31584968088978754
208.0,0.5411764705882353,0.5658970507949751,0.4764705882352941,0.49061232699383006
209.0,0.5411764705882353,0.553315398296101,0.4764705882352941,0.48979311902292444
210.0,0.5411764705882353,0.5576134168306506,0.4823529411764706,0.739913210758683
211.0,0.5470588235294118,0.5736963027303866,0.5,0.4887487843752639
212.0,0.5470588235294118,0.5205235060420846,0.5058823529411764,0.8314702612627192
213.0,0.5529411764705883,0.5503255234549547,0.5058823529411764,0.6867654839653538
214.0,0.5529411764705883,0.5351423423013324,0.5294117647058824,0.6962726210319973
215.0,0.5529411764705883,0.5470567669772353,0.5294117647058824,0.4815234314523237
216.0,0.5588235294117647,0.5416649402244114,0.5294117647058824,0.5100058976012657
217.0,0.5588235294117647,0.38482844011335554,0.5294117647058824,0.5227823570107933
218.0,0.5588235294117647,0.5610662386869953,0.5294117647058824,0.5010278733021124
219.0,0.5705882352941176,0.5439345792990299,0.5294117647058824,0.5115488319734544
220.0,0.5764705882352941,0.603131520142307,0.5352941176470588,0.5536233141254346
221.0,0.5823529411764706,0.5610375014152064,0.5352941176470588,0.5529814135282675
222.0,0.5882352941176471,0.5880688621730168,0.5411764705882353,0.5507219738561411
223.0,0.5882352941176471,0.5949826459741193,0.5411764705882353,0.5590672266446811
224.0,0.5882352941176471,0.561498705046842,0.5411764705882353,0.37624246818218904
225.0,0.5882352941176471,0.5871930460001504,0.5411764705882353,0.5482723705054239
226.0,0.5882352941176471,0.5613436262707114,0.5470588235294118,0.4645726568333487
227.0,0.5882352941176471,0.5781352431133641,0.5470588235294118,0.5777210207489026
228.0,0.5941176470588235,0.5672932167371654,0.5470588235294118,0.5458515258627581
229.0,0.5941176470588235,0.5676959900256405,0.5529411764705883,0.5810714527596679
230.0,0.5941176470588235,0.5675849071264046,0.5529411764705883,0.5370936882193684
231.0,0.6,0.5735011522557465,0.5529411764705883,0.5025371819685016
232.0,0.611764705882353,0.7342101113445849,0.5588235294117647,0.6633233030027607
233.0,0.611764705882353,0.6384038835755831,0.5588235294117647,0.33335394840970606
234.0,0.6176470588235294,0.6221880878023758,0.5588235294117647,0.5317549869350077
235.0,0.6176470588235294,0.6441335245739065,0.5588235294117647,0.5509152698820754
236.0,0.6176470588235294,0.6444475586707828,0.5588235294117647,0.7970599154685787
237.0,0.6176470588235294,0.6335584570977162,0.5647058823529412,0.5632507599182012
238.0,0.6176470588235294,0.6440419760925786,0.5705882352941176,0.36276350596438156
239.0,0.6176470588235294,0.6285067618605399,0.5705882352941176,0.3746500447829081
240.0,0.6176470588235294,0.638661382605162,0.5823529411764706,0.5261814478548121
241.0,0.6294117647058823,0.6027877940804857,0.5823529411764706,0.5853697373785923
242.0,0.6294117647058823,0.6276167691349405,0.5823529411764706,0.5457943947437042
243.0,0.6294117647058823,0.6473353695549686,0.5823529411764706,0.5866270261669289
244.0,0.6470588235294118,0.6734659333004698,0.5823529411764706,0.5892238517208335
245.0,0.6470588235294118,0.7369879277698369,0.5823529411764706,0.6103008585916454
246.0,0.6470588235294118,0.673723573811945,0.5882352941176471,0.5877780851398404
247.0,0.6705882352941176,0.6493089136996921,0.5882352941176471,0.607526774976775
248.0,0.6705882352941176,0.6972356264622834,0.5882352941176471,0.5837973639725017
249.0,0.6941176470588235,0.7208201948238054,0.5882352941176471,0.5777671319192355
250.0,0.7,0.7133554538154376,0.5882352941176471,0.53951313156149
251.0,0.7,0.713841466378393,0.5882352941176471,0.5921746389003998
252.0,0.7,0.7236419617943771,0.5882352941176471,0.594145079459893
253.0,0.7,0.7263278917989896,0.5941176470588235,0.5700441511898029
254.0,0.7,0.7160202838979506,0.5941176470588235,0.6168234946783844
255.0,0.7,0.7065356640176332,0.5941176470588235,0.5794207556327263
256.0,0.7,0.7149972565753893,0.5941176470588235,0.6145684844028959
257.0,0.7,0.7215251152737174,0.5941176470588235,0.5838465737402849
258.0,0.7,0.697657882807481,0.5941176470588235,0.5902425859650081
259.0,0.7,0.7218546776274514,0.5941176470588235,0.5819271783499068
260.0,0.7,0.7264124844757176,0.6,0.5706286192762346
261.0,0.7,0.7239823311044716,0.6,0.5442274854126842
262.0,0.7,0.7133003664899596,0.611764705882353,0.8235344005784068
263.0,0.7,0.7266043413236087,0.6176470588235294,0.6492391168971372
264.0,0.7058823529411765,0.6877631511655953,0.6176470588235294,0.6544487532827257
265.0,0.7058823529411765,0.7325353475669676,0.6294117647058823,0.6129068996887279
266.0,0.7058823529411765,0.727346676518568,0.6294117647058823,0.5776207772796004
267.0,0.7058823529411765,0.6982946274644211,0.6294117647058823,0.35340629051693945
268.0,0.7058823529411765,0.7324748456176297,0.6470588235294118,0.7483333944206434
269.0,0.7058823529411765,0.7244554350867638,0.6470588235294118,0.6733766210411829
270.0,0.7058823529411765,0.6807464031641429,0.6705882352941176,0.6588949145988694
271.0,0.7058823529411765,0.6933187310941715,0.6764705882352942,0.5852377031515318
272.0,0.7058823529411765,0.6833565738505915,0.7,0.706850293371158
273.0,0.7058823529411765,0.6818602791740446,0.7,0.7138219770523119
274.0,0.7058823529411765,0.679465890726671,0.7,0.6960020695522684
275.0,0.7058823529411765,0.732316909320328,0.7,0.7245812656334104
276.0,0.7058823529411765,0.6866810764370516,0.7,0.7378366814527436
277.0,0.7058823529411765,0.6790802477356487,0.7,0.722733598152976
278.0,0.7058823529411765,0.6823426320442175,0.7,0.7102692879154926
279.0,0.7058823529411765,0.7172008007788172,0.7,0.7219250323479569
280.0,0.7058823529411765,0.7011741486373329,0.7,0.7100283854227868
281.0,0.7058823529411765,0.6793245281365126,0.7,0.7232072973197371
282.0,0.7058823529411765,0.6854432529488874,0.7,0.7236755627250444
283.0,0.7058823529411765,0.6795845211704518,0.7,0.7261048023954737
284.0,0.7176470588235294,0.7442425666106781,0.7,0.736236105628301
285.0,0.7294117647058823,0.7028236304757386,0.7,0.6938559535075781
286.0,0.7294117647058823,0.7030880250201611,0.7058823529411765,0.7165550013712728
287.0,0.7294117647058823,0.7027498112982123,0.7058823529411765,0.6755278012056155
288.0,0.7352941176470589,0.7622024314112984,0.7058823529411765,0.732114029524744
289.0,0.7411764705882353,0.7677629336097384,0.7058823529411765,0.8121133874678198
290.0,0.7647058823529411,0.6928116227743801,0.7058823529411765,0.6798100615594411
291.0,0.7647058823529411,0.7381210626751937,0.7058823529411765,0.7205746884220683
292.0,0.7705882352941177,0.4150632165788958,0.7058823529411765,0.6939692191652459
293.0,0.7764705882352941,0.8033301776013829,0.7058823529411765,0.677755112198793
294.0,0.7764705882352941,0.7496610605729591,0.7058823529411765,0.6814227634826383
295.0,0.7823529411764706,0.4954724338656141,0.7058823529411765,0.6806666748051168
296.0,0.7823529411764706,0.7591854587661728,0.7058823529411765,0.691306618048858
297.0,0.7941176470588235,0.7746502682097235,0.7117647058823531,0.5474683830321655
298.0,0.7941176470588235,0.7866126676757248,0.7117647058823531,0.6827730796882613
299.0,0.7941176470588235,0.7820729547938213,0.7294117647058823,0.6711003550948764
300.0,0.7941176470588235,0.7863967671251842,0.7294117647058823,0.6144394188721642
301.0,0.7941176470588235,0.780618360373868,0.7470588235294118,0.7398339005488714
302.0,0.7941176470588235,0.7851964817934797,0.7588235294117647,0.6252393108359998
303.0,0.7941176470588235,0.7800474217606439,0.7647058823529411,0.7886216785960478
304.0,0.7941176470588235,0.7843084037189351,0.7705882352941177,0.9748556540842772
305.0,0.7941176470588235,0.7799586836935155,0.7705882352941177,0.9692657677296728
306.0,0.7941176470588235,0.7671564745415397,0.7823529411764706,0.5284580437506914
307.0,0.7941176470588235,0.775188188451283,0.7941176470588235,0.7852069136258277
308.0,0.7941176470588235,0.7861946369760369,0.7941176470588235,0.7863081792637013
309.0,0.8,0.8210314637009619,0.7941176470588235,0.785971416626226
310.0,0.8,0.8269235054948433,0.7941176470588235,0.7658742354198721
311.0,0.8,0.8199124106980966,0.7941176470588235,0.780217141728015
312.0,0.8,0.8224480617574068,0.7941176470588235,0.7827946671232785
313.0,0.8,0.8256921940754185,0.7941176470588235,0.7881213743689877
314.0,0.8,0.7762274865122375,0.7941176470588235,0.7833168672027819
315.0,0.8,0.8218494125913198,0.7941176470588235,0.7753059811343626
316.0,0.8,0.8169945990017773,0.7941176470588235,0.7701349923406402
317.0,0.8,0.8269390783975914,0.7941176470588235,0.7860831848216167
318.0,0.8,0.7749346988609206,0.7941176470588235,0.785736731447999
319.0,0.8,0.816971837098225,0.7941176470588235,0.7877406478738654
320.0,0.8,0.8192270495505899,0.7941176470588235,0.7814978099855506
321.0,0.8,0.820472966377325,0.7941176470588235,0.7858568075656235
322.0,0.8,0.7728717170142689,0.7941176470588235,0.7813103242200781
323.0,0.8,0.8185251564358151,0.7941176470588235,0.7826717049280957
324.0,0.8117647058823529,0.7850409401946862,0.7941176470588235,0.7868952361679609
325.0,0.8176470588235294,0.8440660736834702,0.8,0.8247311794404781
326.0,0.8176470588235294,0.7049817029796607,0.8,0.8181813162003364
327.0,0.8176470588235294,0.7907860854187047,0.8,0.8249778268026513
328.0,0.8176470588235294,0.844104079276924,0.8,0.8215356781916174
329.0,0.8176470588235294,0.8009359299090494,0.8,0.817715147048889
330.0,0.8176470588235294,0.7286871172744612,0.8,0.820433514749467
331.0,0.8176470588235294,0.791021681562759,0.8,0.8165445508410615
332.0,0.8176470588235294,0.8571912942706369,0.8,0.8251764092433995
333.0,0.8176470588235294,0.8283712443113976,0.8,0.8158890840448508
334.0,0.8176470588235294,0.7113833046320587,0.8,0.823621442190946
335.0,0.8176470588235294,0.8051676104318092,0.8,0.8217216736544558
336.0,0.8176470588235294,0.8443518690952961,0.8,0.8235375170617808
337.0,0.8176470588235294,0.7226672629442187,0.8,0.8212257240680073
338.0,0.8176470588235294,0.7747622082631233,0.8,0.8245625734737152
339.0,0.8176470588235294,0.8082768876805967,0.8,0.8177096193166153
340.0,0.8176470588235294,0.7950127673883897,0.8,0.7770807334245259
341.0,0.8176470588235294,0.8445363620147224,0.8,0.8211015926887035
342.0,0.8176470588235294,0.6960629710055336,0.8,0.8178766880258791
343.0,0.8176470588235294,0.7543651796599457,0.8058823529411765,0.8182663843802269
344.0,0.8176470588235294,0.790914469819534,0.8176470588235294,0.83484883368508
345.0,0.8235294117647058,0.7965629198115233,0.8176470588235294,0.8424223907491344
346.0,0.8235294117647058,0.8237318507451502,0.8176470588235294,0.8113227493505343
347.0,0.8235294117647058,0.7968741738184794,0.8176470588235294,0.8405424544137159
348.0,0.8235294117647058,0.7992314156410977,0.8176470588235294,0.8200616256138367
349.0,0.8235294117647058,0.8297421326143283,0.8176470588235294,0.727147978687887
350.0,0.8235294117647058,0.7969347517008779,0.8176470588235294,0.6170786136963838
351.0,0.8235294117647058,0.7969276171605332,0.8176470588235294,0.8241484515289715
352.0,0.8235294117647058,0.7755679831915713,0.8176470588235294,0.8159040079276462
353.0,0.8235294117647058,0.7966513190084853,0.8176470588235294,0.7087823867916304
354.0,0.8235294117647058,0.8504028962330675,0.8176470588235294,0.8240252331252887
355.0,0.8235294117647058,0.7972530667651786,0.8176470588235294,0.7461179507529979
356.0,0.8235294117647058,0.8056607390860518,0.8176470588235294,0.7949229351108676
357.0,0.8235294117647058,0.7968326798564428,0.8176470588235294,0.8095549113274819
358.0,0.8235294117647058,0.7966759734891969,0.8235294117647058,0.7915626150315574
359.0,0.8235294117647058,0.796882955029078,0.8235294117647058,0.7174436671021035
360.0,0.8235294117647058,0.7971293695018463,0.8235294117647058,0.8273281381676184
361.0,0.8235294117647058,0.7970354295489215,0.8235294117647058,0.5679484476435966
362.0,0.8235294117647058,0.8859648367597054,0.8235294117647058,0.9781522255559044
363.0,0.8235294117647058,0.797100864862781,0.8235294117647058,0.963132457911786
364.0,0.8235294117647058,0.796905810741955,0.8235294117647058,0.8423796471859951
365.0,0.8235294117647058,0.7990355496172132,0.8235294117647058,0.8326820659562243
366.0,0.8235294117647058,0.7782108038998715,0.8235294117647058,0.7682475129681822
367.0,0.8294117647058824,0.8028615997673646,0.8235294117647058,1.0
368.0,0.8470588235294118,0.8201593384100885,0.8235294117647058,0.7411425839698325
369.0,0.8588235294117647,0.8464849295579107,0.8235294117647058,0.7606361146567834
370.0,0.8588235294117647,0.8319729762450864,0.8235294117647058,0.8057162676776654
371.0,0.9058823529411764,0.8791511942773937,0.8235294117647058,0.8419181339356204
372.0,0.9058823529411764,0.8866807862134727,0.8235294117647058,1.0
373.0,0.9176470588235294,0.8910885209070469,0.8235294117647058,0.8056348242991046
374.0,0.9176470588235294,0.8911108549657754,0.8235294117647058,0.8539736902796425
375.0,0.9176470588235294,0.9042088681032671,0.8235294117647058,0.7983934372050748
376.0,0.9294117647058824,0.9027045997029121,0.8235294117647058,0.8358472676309047
377.0,0.9352941176470588,0.9089423973414658,0.8235294117647058,0.7990084885414007
378.0,0.9470588235294116,0.9203445756355806,0.8235294117647058,0.7043539145006935
379.0,0.9470588235294116,0.9736043989301629,0.8235294117647058,0.6941101608597918
380.0,0.9705882352941176,0.9871994741893003,0.8294117647058824,0.8081021650284425
381.0,0.9705882352941176,0.943748250873187,0.8294117647058824,0.795780667160262
382.0,0.9705882352941176,0.9440784351791355,0.8411764705882353,0.7768689282501441
383.0,0.9882352941176472,0.9617971326072488,0.8470588235294118,0.8271780627708315
384.0,0.9941176470588236,0.967743182204818,0.8470588235294118,0.8898451378648636
385.0,0.9941176470588236,0.967347261257501,0.8588235294117647,0.8691323743104377
386.0,1.0,1.0,0.976470588235294,0.8662102867464209
387.0,1.0,0.9979532277713652,0.9823529411764704,0.8279302518817896
388.0,1.0,0.9970551343694701,0.9941176470588236,0.9437417412551534
389.0,1.0,0.999150798303662,0.9941176470588236,0.9320404444510636
390.0,1.0,0.9983969582282777,0.9941176470588236,0.8625923630466208
391.0,1.0,1.0,1.0,0.9980064307464601
392.0,1.0,1.0,1.0,1.0
393.0,1.0,1.0,1.0,0.9401399413514789
394.0,1.0,0.9737681035419303,1.0,1.0
395.0,1.0,0.9783909656800673,1.0,1.0
396.0,1.0,1.0,1.0,0.969639387654446
397.0,1.0,0.9982112369232907,1.0,0.9932994693378643
398.0,1.0,1.0,1.0,0.9785335592072346
399.0,1.0,0.991066489606023,1.0,1.0
400.0,1.0,0.9729604405533923,1.0,0.9974959860362862
401.0,1.0,0.9857022168417182,1.0,1.0
402.0,1.0,1.0,1.0,0.9888576407827651
403.0,1.0,0.9744627602829905,1.0,1.0
404.0,1.0,0.9732394630492421,1.0,0.9714792144338684
405.0,1.0,0.999530928509673,1.0,0.9916048270950912
406.0,1.0,1.0,1.0,1.0
407.0,1.0,1.0,1.0,0.975052692108263
408.0,1.0,1.0,1.0,1.0
409.0,1.0,1.0,1.0,0.9927716147420613
410.0,1.0,0.995612061250107,1.0,0.9860216885422073
411.0,1.0,1.0,1.0,0.9806695619323424
412.0,1.0,0.9800673435199343,1.0,1.0
413.0,1.0,1.0,1.0,0.9641634791077952
414.0,1.0,0.9975073237491056,1.0,1.0
415.0,1.0,0.9734179402863354,1.0,0.9904934853129326
416.0,1.0,0.9730440406323011,1.0,0.665996741977834
417.0,1.0,0.9924614421674143,1.0,0.9930340495468422
418.0,1.0,1.0,1.0,0.9885065799673003
419.0,1.0,0.9793672205255862,1.0,1.0
420.0,1.0,1.0,1.0,0.9525171642822643
421.0,1.0,0.9731098890545113,1.0,0.9845071884208868
422.0,1.0,0.9960994008959397,1.0,1.0
423.0,1.0,0.9729165846035266,1.0,0.9839560754808361
424.0,1.0,0.9730962362567793,1.0,0.9748287740767215
425.0,1.0,0.9733770926115937,1.0,0.952090618244675
426.0,1.0,1.0,1.0,0.9766380792924756
427.0,1.0,1.0,1.0,0.9881328300731422
428.0,1.0,0.9835759388058885,1.0,0.9841835051067347
429.0,1.0,0.9733436081181731,1.0,0.98149440107984
430.0,1.0,1.0,1.0,1.0
431.0,1.0,1.0,1.0,0.9908921162316069
432.0,1.0,0.9826908549420339,1.0,0.9926086015056591
433.0,1.0,0.9678190312615567,1.0,1.0
434.0,1.0,1.0,1.0,0.9790370367454713
435.0,1.0,1.0,1.0,1.0
436.0,1.0,0.9814893858808857,1.0,0.9899662152073703
437.0,1.0,0.9961708177264149,1.0,0.5170209653739737
438.0,1.0,1.0,1.0,1.0
439.0,1.0,0.9833057618789229,1.0,0.9973005143135163
440.0,1.0,0.9809995427968784,1.0,0.989729443114686
441.0,1.0,1.0,1.0,1.0
442.0,1.0,0.9868826682860932,1.0,1.0
443.0,1.0,0.9730814332233301,1.0,0.9789567502189215
444.0,1.0,0.9736000323578271,1.0,1.0
445.0,1.0,1.0,1.0,0.9718543342635335
446.0,1.0,0.9735270898197138,1.0,0.7780169176236227
447.0,1.0,0.9735111367650453,1.0,1.0
448.0,1.0,0.973399222843403,1.0,1.0
449.0,1.0,0.9732011497494679,1.0,0.9813893956608941
450.0,1.0,0.9875785150307659,1.0,1.0
451.0,1.0,1.0,1.0,0.9930207913203524
452.0,1.0,0.9732852328670658,1.0,0.99120219518568
453.0,1.0,0.9736591044811773,1.0,0.9733784413362899
454.0,1.0,1.0,1.0,0.9953227416323691
455.0,1.0,0.9847394441205537,1.0,0.9706941806193027
456.0,1.0,1.0,1.0,0.9929824900502945
457.0,1.0,0.9951853844201057,1.0,0.9947022126489746
458.0,1.0,0.9899860233836312,1.0,0.9842461429054378
459.0,1.0,0.9737034929008551,1.0,0.9538675858190484
460.0,1.0,1.0,1.0,0.9768322142784859
461.0,1.0,1.0,1.0,1.0
462.0,1.0,0.9837269686493791,1.0,0.9729212390135816
463.0,1.0,1.0,1.0,1.0
464.0,1.0,0.9736446703247335,1.0,0.9723260163652128
465.0,1.0,1.0,1.0,0.9703215681566998
466.0,1.0,1.0,1.0,0.9775193300332923
467.0,1.0,1.0,1.0,0.9688405788140819
468.0,1.0,0.9733176266774358,1.0,0.9730127394400443
469.0,1.0,1.0,1.0,1.0
470.0,1.0,1.0,1.0,0.9815904932054241
471.0,1.0,0.9737654592158492,1.0,1.0
472.0,1.0,0.9847436563404469,1.0,0.9780314461271491
473.0,1.0,0.9929842839054361,1.0,0.9988699761526945
474.0,1.0,1.0,1.0,1.0
475.0,1.0,0.9811244495396854,1.0,0.9901366807739052
476.0,1.0,0.9853790010639172,1.0,0.9802116853412719
477.0,1.0,0.9811892397848132,1.0,0.9882368748006657
478.0,1.0,1.0,1.0,0.9883468236052276
479.0,1.0,0.9767854475247456,1.0,0.23793883825778211
480.0,1.0,1.0,1.0,1.0
481.0,1.0,0.9744463426262042,1.0,1.0
482.0,1.0,0.9760077819916978,1.0,0.953860243808787
483.0,1.0,1.0,1.0,0.9944068171795124
484.0,1.0,0.9730485628816117,1.0,1.0
485.0,1.0,0.9876444455056613,1.0,0.8947741074854171
486.0,1.0,0.9936053916002918,1.0,0.9557193858462215
487.0,1.0,1.0,1.0,1.0
488.0,1.0,1.0,1.0,0.9909630438538162
489.0,1.0,0.9778945824780715,1.0,1.0
490.0,1.0,0.9730628242819459,1.0,1.0
491.0,1.0,1.0,1.0,0.9888957974368979
492.0,1.0,1.0,1.0,0.9932951458673871
493.0,1.0,1.0,1.0,0.9941795606842954
494.0,1.0,0.9984573312967184,1.0,1.0
495.0,1.0,1.0,1.0,0.9931549780507893
496.0,1.0,0.9730461937970681,1.0,0.9917882679139582
497.0,1.0,0.9819678464845731,1.0,0.9769405015160058
498.0,1.0,1.0,1.0,1.0
499.0,1.0,0.9822864873655737,1.0,1.0
500.0,1.0,1.0,1.0,1.0
501.0,1.0,0.9809736136680071,1.0,0.8158058219445915
502.0,1.0,1.0,1.0,1.0
503.0,1.0,0.98457145442352,1.0,1.0
504.0,1.0,0.9730507062692102,1.0,0.9830813756205241
505.0,1.0,0.9735298530525676,1.0,0.9906030591146168
506.0,1.0,0.9928968255884992,1.0,1.0
507.0,1.0,0.9732842370419217,1.0,0.978863640956118
508.0,1.0,0.9998550272714155,1.0,0.8319498321993427
509.0,1.0,0.9731757592524466,1.0,1.0
510.0,1.0,0.9734869949286369,1.0,1.0
511.0,1.0,1.0,1.0,1.0
512.0,1.0,0.9993128320299812,1.0,0.9913946504654397
513.0,1.0,0.9928542560162837,1.0,0.9227476289260498
514.0,1.0,1.0,1.0,0.9681939453134834
515.0,1.0,0.9921438701474246,1.0,1.0
516.0,1.0,1.0,1.0,0.8860857415867492
517.0,1.0,0.9733559695735496,1.0,1.0
518.0,1.0,1.0,1.0,0.7775520086689279
519.0,1.0,0.9803747606088062,1.0,0.9591479711547304
520.0,1.0,0.9861494533490406,1.0,0.9828457112654033
521.0,1.0,0.9821346676141123,1.0,1.0
522.0,1.0,1.0,1.0,0.9970130680309928
523.0,1.0,1.0,1.0,1.0
524.0,1.0,0.9730656600886567,1.0,0.8331392166582564
525.0,1.0,1.0,1.0,1.0
526.0,1.0,0.9742040630171572,1.0,1.0


==> fig/out_err/SVR_RBFKernel_learn.csv <==
train size,train mean,train std,test mean,test std,fit time mean,fit time std
0.1,0.9887844321890903,0.005857229138862662,0.7153046749954474,0.03695495088327576,0.0023252010345458985,0.00014302576157705727
0.15000000000000002,0.9871650131745092,0.003902555904227339,0.7532492204556229,0.03808204950749081,0.003431391716003418,0.0002930432240272095
0.2,0.9821204822539624,0.00946445349253512,0.7893750665795343,0.030578714461104023,0.00516812801361084,0.00046123709320597454
0.25,0.9791475709384979,0.00983344358494287,0.8065772641809339,0.04053259451595208,0.007229447364807129,0.0006724700840696256
0.30000000000000004,0.978734248006206,0.0071724213996655775,0.8362202795136622,0.02768153707148744,0.009970879554748536,0.00045727791506507983
0.35,0.97670822493385,0.0055229554934690854,0.8614095560290755,0.023234831308487053,0.013101816177368164,0.0007622402608286718
0.4,0.9787239717371966,0.0052340982950273545,0.8643438707811255,0.021432740711700638,0.016397547721862794,0.0012821437950005727
0.45000000000000007,0.9773852128025258,0.00667577706668124,0.876777127276986,0.0170008157211631,0.019943046569824218,0.0010114181812235809
0.5,0.9764263118679187,0.005723209676138267,0.8790243866549676,0.019781414672546845,0.0245999813079834,0.0016659895564613996
0.55,0.9757923492627298,0.005282665610556464,0.8790271473436875,0.017247373204064984,0.029929399490356445,0.002274814166949641
0.6,0.9749315435578374,0.005043333032111679,0.8907164903908104,0.01827802644882192,0.040848588943481444,0.015721967943226414
0.65,0.9746625949126895,0.004308938401809088,0.8973463430027003,0.021264100445949518,0.040088868141174315,0.0035995447008539076
0.7000000000000001,0.973929822561421,0.004255324737973502,0.8955888305695572,0.026547717341548212,0.04556849002838135,0.002661150361571287
0.75,0.9731684010660038,0.0037835167625520183,0.8989274750707501,0.025280763981099668,0.05149917602539063,0.0033284497882611393
0.8,0.9718418661921119,0.0035456015863526806,0.905235213629141,0.026663204155937134,0.057719874382019046,0.006873416659025602
0.85,0.9705895254945249,0.00407085691835553,0.9084223629996686,0.03652683322337647,0.06672871112823486,0.0033709281518850033
0.9,0.970374737479059,0.0035044943267484225,0.9084339267129057,0.03903167424691241,0.07004709243774414,0.0023121873426216583

